Towards Generative Ray Path Sampling for Faster Point-to-Point Ray Tracing

Radio propagation modeling is essential in telecommunication research, as radio channels result from complex interactions with environmental objects. Recently, Machine Learning has been attracting attention as a potential alternative to computationally demanding tools, like Ray Tracing, which can model these interactions in detail. However, existing Machine Learning approaches often attempt to learn directly specific channel characteristics, such as the coverage map, making them highly specific to the frequency and material properties and unable to fully capture the underlying propagation mechanisms. Hence, Ray Tracing, particularly the Point-to-Point variant, remains popular to accurately identify all possible paths between transmitter and receiver nodes. Still, path identification is computationally intensive because the number of paths to be tested grows exponentially while only a small fraction is valid. In this paper, we propose a Machine Learning-aided Ray Tracing approach to efficiently sample potential ray paths, significantly reducing the computational load while maintaining high accuracy. Our model dynamically learns to prioritize potentially valid paths among all possible paths and scales linearly with scene complexity. Unlike recent alternatives, our approach is invariant with translation, scaling, or rotation of the geometry, and avoids dependency on specific environment characteristics.

==> data/training.txt <==
steps acc1 hr1 acc2 hr2
0.000000000000000000e+00 2.799999713897705078e-02 1.283333152532577515e-01 2.999999746680259705e-02 1.541666686534881592e-01
9.999899999999999523e+01 2.799999713897705078e-02 1.283333152532577515e-01 2.000000141561031342e-02 1.133333295583724976e-01
1.999979999999999905e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.000000141561031342e-02 1.133333295583724976e-01
2.999969999999999573e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.000000141561031342e-02 1.133333295583724976e-01
3.999959999999999809e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.000000141561031342e-02 1.133333295583724976e-01
4.999950000000000045e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.100000157952308655e-02 1.133333295583724976e-01
5.999939999999999145e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.100000157952308655e-02 1.133333295583724976e-01
6.999929999999999382e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.100000157952308655e-02 1.133333295583724976e-01
7.999919999999999618e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.000000141561031342e-02 1.033333241939544678e-01
8.999909999999999854e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.000000141561031342e-02 1.033333241939544678e-01
9.999900000000000091e+02 2.799999713897705078e-02 1.283333152532577515e-01 2.000000141561031342e-02 1.033333241939544678e-01
1.099989000000000033e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.100000157952308655e-02 1.083333268761634827e-01
1.199987999999999829e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.100000157952308655e-02 1.083333268761634827e-01
1.299986999999999853e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
1.399985999999999876e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
1.499984999999999900e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
1.599983999999999924e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
1.699982999999999947e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
1.799981999999999971e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
1.899980999999999995e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
1.999980000000000018e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.099978999999999814e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.199978000000000065e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.299976999999999862e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.399975999999999658e+03 2.799999713897705078e-02 1.283333152532577515e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.499974999999999909e+03 2.899999544024467468e-02 1.383333206176757812e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.599973999999999705e+03 2.999999746680259705e-02 1.416666507720947266e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.699972999999999956e+03 3.299999609589576721e-02 1.449999958276748657e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.799971999999999753e+03 4.899999126791954041e-02 2.249999791383743286e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.899971000000000004e+03 6.699997931718826294e-02 2.850000262260437012e-01 2.199999988079071045e-02 1.183333247900009155e-01
2.999969999999999800e+03 7.899997383356094360e-02 3.133333325386047363e-01 2.199999988079071045e-02 1.183333247900009155e-01
3.099969000000000051e+03 8.499997854232788086e-02 3.299999833106994629e-01 2.199999988079071045e-02 1.183333247900009155e-01
3.199967999999999847e+03 1.019999757409095764e-01 3.783333003520965576e-01 2.199999988079071045e-02 1.183333247900009155e-01
3.299966999999999643e+03 1.089999824762344360e-01 4.050000309944152832e-01 2.199999988079071045e-02 1.183333247900009155e-01
3.399965999999999894e+03 1.210000142455101013e-01 4.450000226497650146e-01 2.100000157952308655e-02 1.083333268761634827e-01
3.499964999999999691e+03 1.509999930858612061e-01 5.399999618530273438e-01 2.000000141561031342e-02 1.033333241939544678e-01
3.599963999999999942e+03 2.150000482797622681e-01 6.549999713897705078e-01 2.000000141561031342e-02 1.033333241939544678e-01
3.699962999999999738e+03 2.639999687671661377e-01 6.783333420753479004e-01 2.100000157952308655e-02 1.133333295583724976e-01
3.799961999999999989e+03 2.919999361038208008e-01 6.833333373069763184e-01 2.100000157952308655e-02 1.133333295583724976e-01
3.899960999999999785e+03 3.099998831748962402e-01 6.833332777023315430e-01 2.100000157952308655e-02 1.133333295583724976e-01
3.999960000000000036e+03 3.169999122619628906e-01 6.833332777023315430e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.099958999999999833e+03 3.219998776912689209e-01 6.833332777023315430e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.199957999999999629e+03 3.189999163150787354e-01 6.833332777023315430e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.299956999999999425e+03 3.209998905658721924e-01 6.866667270660400391e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.399956000000000131e+03 3.219998776912689209e-01 6.866667270660400391e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.499954999999999927e+03 3.219998776912689209e-01 6.866667270660400391e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.599953999999999724e+03 3.209998905658721924e-01 6.816667318344116211e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.699952999999999520e+03 2.949999570846557617e-01 7.049999833106994629e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.799951999999999316e+03 2.969999611377716064e-01 7.133332490921020508e-01 2.000000141561031342e-02 1.133333295583724976e-01
4.899951000000000022e+03 3.029999434947967529e-01 7.099999785423278809e-01 2.100000157952308655e-02 1.133333295583724976e-01
4.999949999999999818e+03 2.989999651908874512e-01 7.283332943916320801e-01 2.100000157952308655e-02 1.133333295583724976e-01
5.099948999999999614e+03 3.109999299049377441e-01 7.199999690055847168e-01 2.000000141561031342e-02 1.083333268761634827e-01
5.199947999999999411e+03 3.019999563694000244e-01 7.233332395553588867e-01 2.100000157952308655e-02 1.133333295583724976e-01
5.299947000000000116e+03 3.009999692440032959e-01 7.283332943916320801e-01 2.100000157952308655e-02 1.133333295583724976e-01
5.399945999999999913e+03 2.939999997615814209e-01 7.283332943916320801e-01 2.299999818205833435e-02 1.258333325386047363e-01
5.499944999999999709e+03 3.129999339580535889e-01 7.266666293144226074e-01 2.199999988079071045e-02 1.241666674613952637e-01
5.599943999999999505e+03 3.129999637603759766e-01 7.216666340827941895e-01 2.100000157952308655e-02 1.191666647791862488e-01
5.699942999999999302e+03 3.169999718666076660e-01 7.183332443237304688e-01 2.100000157952308655e-02 1.191666647791862488e-01
5.799942000000000007e+03 3.319999575614929199e-01 7.066666483879089355e-01 2.100000157952308655e-02 1.199999898672103882e-01
5.899940999999999804e+03 3.169999718666076660e-01 7.216666340827941895e-01 2.300000190734863281e-02 1.299999803304672241e-01
5.999939999999999600e+03 3.179999589920043945e-01 7.216666340827941895e-01 2.400000020861625671e-02 1.349999904632568359e-01
6.099938999999999396e+03 3.199999630451202393e-01 7.183332443237304688e-01 2.300000190734863281e-02 1.299999803304672241e-01
6.199938000000000102e+03 3.039999902248382568e-01 7.266666293144226074e-01 2.499999850988388062e-02 1.499999910593032837e-01
6.299936999999999898e+03 3.069999814033508301e-01 7.266666293144226074e-01 2.499999850988388062e-02 1.499999910593032837e-01
6.399935999999999694e+03 3.249999880790710449e-01 7.183332443237304688e-01 2.299999818205833435e-02 1.499999910593032837e-01
6.499934999999999491e+03 3.189999759197235107e-01 7.216666340827941895e-01 2.299999818205833435e-02 1.474999934434890747e-01
6.599933999999999287e+03 3.189999759197235107e-01 7.266666293144226074e-01 2.399999834597110748e-02 1.524999886751174927e-01
6.699932999999999993e+03 3.030000329017639160e-01 7.300000786781311035e-01 2.399999834597110748e-02 1.524999886751174927e-01
6.799931999999999789e+03 3.240000009536743164e-01 7.183332443237304688e-01 2.399999834597110748e-02 1.458333134651184082e-01
6.899930999999999585e+03 3.159999847412109375e-01 7.266666293144226074e-01 2.499999664723873138e-02 1.508333235979080200e-01
6.999929999999999382e+03 3.349999487400054932e-01 7.049999833106994629e-01 2.199999988079071045e-02 1.408333182334899902e-01
7.099929000000000087e+03 3.149999678134918213e-01 7.266666293144226074e-01 1.900000311434268951e-02 1.083333268761634827e-01
7.199927999999999884e+03 3.319999873638153076e-01 7.099999785423278809e-01 1.700000278651714325e-02 9.833333641290664673e-02
7.299926999999999680e+03 3.230000138282775879e-01 7.216666340827941895e-01 1.400000229477882385e-02 7.999999821186065674e-02
7.399925999999999476e+03 3.209999799728393555e-01 7.266666293144226074e-01 1.300000119954347610e-02 7.250000536441802979e-02
7.499924999999999272e+03 3.260000050067901611e-01 7.216666340827941895e-01 1.100000087171792984e-02 6.500000506639480591e-02
7.599923999999999978e+03 3.139999806880950928e-01 7.266666293144226074e-01 1.300000119954347610e-02 7.250000536441802979e-02
7.699922999999999774e+03 2.980000674724578857e-01 7.116666436195373535e-01 1.200000103563070297e-02 6.750000268220901489e-02
7.799921999999999571e+03 3.159999847412109375e-01 7.266666293144226074e-01 2.000000141561031342e-02 1.124999895691871643e-01
7.899920999999999367e+03 3.189999759197235107e-01 7.266666293144226074e-01 1.200000103563070297e-02 6.750000268220901489e-02
7.999920000000000073e+03 3.279999792575836182e-01 7.266666293144226074e-01 1.700000278651714325e-02 1.024999991059303284e-01
8.099918999999999869e+03 3.089999556541442871e-01 7.300000786781311035e-01 1.700000278651714325e-02 1.024999991059303284e-01
8.199917999999999665e+03 3.339999616146087646e-01 7.183332443237304688e-01 1.700000278651714325e-02 1.024999991059303284e-01
8.299916999999999462e+03 3.299999833106994629e-01 7.216666340827941895e-01 1.900000311434268951e-02 1.074999943375587463e-01
8.399915999999999258e+03 2.920000851154327393e-01 7.116666436195373535e-01 2.899999544024467468e-02 1.566666513681411743e-01
8.499914999999999054e+03 3.309999704360961914e-01 7.216666340827941895e-01 2.000000141561031342e-02 1.074999943375587463e-01
8.599913999999998850e+03 3.079999685287475586e-01 7.350000739097595215e-01 1.800000295042991638e-02 1.024999991059303284e-01
8.699913000000000466e+03 3.050000071525573730e-01 7.166666388511657715e-01 2.000000141561031342e-02 1.074999943375587463e-01
8.799912000000000262e+03 3.409999310970306396e-01 7.183332443237304688e-01 1.700000278651714325e-02 9.749999642372131348e-02
8.899911000000000058e+03 2.900000512599945068e-01 7.066666483879089355e-01 2.000000141561031342e-02 1.108333244919776917e-01
8.999909999999999854e+03 3.149999678134918213e-01 7.300000786781311035e-01 2.199999988079071045e-02 1.158333271741867065e-01
9.099908999999999651e+03 3.099999427795410156e-01 7.300000786781311035e-01 2.100000157952308655e-02 1.058333292603492737e-01
9.199907999999999447e+03 3.439999222755432129e-01 7.099999785423278809e-01 1.900000311434268951e-02 1.074999943375587463e-01
9.299906999999999243e+03 3.100000023841857910e-01 7.199999690055847168e-01 2.100000157952308655e-02 1.108333244919776917e-01
9.399905999999999040e+03 3.199999630451202393e-01 7.300000786781311035e-01 2.299999818205833435e-02 1.158333271741867065e-01
9.499904999999998836e+03 3.169999718666076660e-01 7.300000786781311035e-01 3.199999779462814331e-02 1.558333188295364380e-01
9.599903999999998632e+03 3.009999990463256836e-01 7.116666436195373535e-01 2.899999544024467468e-02 1.583333164453506470e-01
9.699903000000000247e+03 3.149999976158142090e-01 7.199999690055847168e-01 2.299999818205833435e-02 1.208333149552345276e-01
9.799902000000000044e+03 3.179999589920043945e-01 7.300000786781311035e-01 1.900000311434268951e-02 1.074999943375587463e-01
9.899900999999999840e+03 3.259999752044677734e-01 7.216666340827941895e-01 2.100000157952308655e-02 1.124999895691871643e-01
9.999899999999999636e+03 3.069999814033508301e-01 7.116666436195373535e-01 2.100000157952308655e-02 1.124999895691871643e-01
1.009989899999999943e+04 3.239999711513519287e-01 7.300000786781311035e-01 2.299999818205833435e-02 1.324999928474426270e-01
1.019989799999999923e+04 3.429999351501464844e-01 7.216666340827941895e-01 2.399999834597110748e-02 1.324999928474426270e-01
1.029989699999999903e+04 3.139999806880950928e-01 7.116666436195373535e-01 2.699999697506427765e-02 1.558333188295364380e-01
1.039989599999999882e+04 3.279999494552612305e-01 7.300000786781311035e-01 2.999999374151229858e-02 1.583333313465118408e-01
1.049989499999999862e+04 3.079999983310699463e-01 7.116666436195373535e-01 2.599999867379665375e-02 1.308333128690719604e-01
1.059989400000000023e+04 3.209999799728393555e-01 7.116666436195373535e-01 2.299999818205833435e-02 1.174999848008155823e-01
1.069989300000000003e+04 3.389999270439147949e-01 7.249999642372131348e-01 2.399999834597110748e-02 1.174999848008155823e-01
1.079989199999999983e+04 3.349999487400054932e-01 7.249999642372131348e-01 2.999999374151229858e-02 1.608333140611648560e-01
1.089989099999999962e+04 3.449999690055847168e-01 7.249999642372131348e-01 2.599999681115150452e-02 1.324999928474426270e-01
1.099988999999999942e+04 3.359999358654022217e-01 7.249999642372131348e-01 3.499999269843101501e-02 1.808333098888397217e-01
1.109988899999999921e+04 3.439999222755432129e-01 7.249999642372131348e-01 2.799999713897705078e-02 1.474999934434890747e-01
1.119988799999999901e+04 3.279999792575836182e-01 7.116666436195373535e-01 3.499999269843101501e-02 1.716666519641876221e-01
1.129988699999999881e+04 3.079999983310699463e-01 7.016666531562805176e-01 2.699999697506427765e-02 1.299999803304672241e-01
1.139988599999999860e+04 3.349999487400054932e-01 7.249999642372131348e-01 3.599999472498893738e-02 1.691666543483734131e-01
1.149988500000000022e+04 3.169999718666076660e-01 7.116666436195373535e-01 3.499999269843101501e-02 1.741666495800018311e-01
1.159988400000000001e+04 3.249999582767486572e-01 7.116666436195373535e-01 2.999999374151229858e-02 1.433333158493041992e-01
1.169988299999999981e+04 3.209999799728393555e-01 7.116666436195373535e-01 2.799999713897705078e-02 1.249999850988388062e-01
1.179988199999999961e+04 3.519998788833618164e-01 7.216666340827941895e-01 2.599999867379665375e-02 1.166666597127914429e-01
1.189988099999999940e+04 3.169999718666076660e-01 7.116666436195373535e-01 3.899999335408210754e-02 1.791666597127914429e-01
1.199987999999999920e+04 3.299999535083770752e-01 7.116666436195373535e-01 8.000000379979610443e-03 4.499999806284904480e-02
1.209987899999999900e+04 3.369999527931213379e-01 7.249999642372131348e-01 8.000000379979610443e-03 4.499999806284904480e-02
1.219987799999999879e+04 3.399999141693115234e-01 7.249999642372131348e-01 3.999998793005943298e-02 2.058333307504653931e-01
1.229987699999999859e+04 3.419999182224273682e-01 7.216666340827941895e-01 2.000000141561031342e-02 9.749999642372131348e-02
1.239987600000000020e+04 3.129999935626983643e-01 6.916666030883789062e-01 2.599999867379665375e-02 1.258333176374435425e-01
1.249987500000000000e+04 3.519999086856842041e-01 7.249999642372131348e-01 2.499999850988388062e-02 1.233333200216293335e-01
1.259987399999999980e+04 3.259999752044677734e-01 7.116666436195373535e-01 2.599999867379665375e-02 1.258333176374435425e-01
1.269987299999999959e+04 3.529998958110809326e-01 7.249999642372131348e-01 3.499999269843101501e-02 1.741666346788406372e-01
1.279987199999999939e+04 3.269999921321868896e-01 7.116666436195373535e-01 2.799999713897705078e-02 1.408333182334899902e-01
1.289987099999999919e+04 3.259999752044677734e-01 7.116666436195373535e-01 3.599999472498893738e-02 1.816666573286056519e-01
1.299986999999999898e+04 3.549999594688415527e-01 7.249999642372131348e-01 3.499999269843101501e-02 1.641666442155838013e-01
1.309986899999999878e+04 3.529998958110809326e-01 7.249999642372131348e-01 4.099998995661735535e-02 1.941666603088378906e-01
1.319986799999999857e+04 3.519999086856842041e-01 7.249999642372131348e-01 3.499999269843101501e-02 1.716666519641876221e-01
1.329986700000000019e+04 2.989999949932098389e-01 6.916666030883789062e-01 1.900000125169754028e-02 9.166666120290756226e-02
1.339986599999999999e+04 3.519999086856842041e-01 7.216666340827941895e-01 2.699999697506427765e-02 1.299999803304672241e-01
1.349986499999999978e+04 3.329999446868896484e-01 7.116666436195373535e-01 3.299999237060546875e-02 1.441666632890701294e-01
1.359986399999999958e+04 3.339999616146087646e-01 7.116666436195373535e-01 1.800000295042991638e-02 9.166666120290756226e-02
1.369986299999999937e+04 3.289999663829803467e-01 7.116666436195373535e-01 3.899998962879180908e-02 1.941666603088378906e-01
1.379986199999999917e+04 3.549999296665191650e-01 7.216666340827941895e-01 4.199999198317527771e-02 1.941666603088378906e-01
1.389986099999999897e+04 3.249999880790710449e-01 7.116666436195373535e-01 2.999999374151229858e-02 1.483333110809326172e-01
1.399985999999999876e+04 3.369999229907989502e-01 7.066666483879089355e-01 2.699999697506427765e-02 1.399999856948852539e-01
1.409985899999999856e+04 3.619999289512634277e-01 7.216666340827941895e-01 4.199998825788497925e-02 2.141666561365127563e-01
1.419985800000000017e+04 3.449999094009399414e-01 7.166666388511657715e-01 4.499999061226844788e-02 2.141666561365127563e-01
1.429985699999999997e+04 3.449999094009399414e-01 7.166666388511657715e-01 2.199999988079071045e-02 1.066666543483734131e-01
1.439985599999999977e+04 3.559998869895935059e-01 7.216666340827941895e-01 3.799999505281448364e-02 1.841666549444198608e-01
1.449985499999999956e+04 3.289999663829803467e-01 7.116666436195373535e-01 3.699999302625656128e-02 1.791666597127914429e-01
1.459985399999999936e+04 3.519999086856842041e-01 7.166666388511657715e-01 3.299999237060546875e-02 1.591666638851165771e-01
1.469985299999999916e+04 3.609999120235443115e-01 7.249999642372131348e-01 2.499999850988388062e-02 1.299999803304672241e-01
1.479985199999999895e+04 3.060000240802764893e-01 6.883332729339599609e-01 4.299999028444290161e-02 2.141666561365127563e-01
1.489985099999999875e+04 3.459999263286590576e-01 7.166666388511657715e-01 3.899999707937240601e-02 1.841666549444198608e-01
1.499984999999999854e+04 3.319999277591705322e-01 7.116666436195373535e-01 3.999999538064002991e-02 1.841666549444198608e-01
1.509984900000000016e+04 3.489999175071716309e-01 7.166666388511657715e-01 3.399999439716339111e-02 1.591666638851165771e-01
1.519984799999999996e+04 3.229999542236328125e-01 6.916666030883789062e-01 1.900000125169754028e-02 8.666665852069854736e-02
1.529984699999999975e+04 3.359999358654022217e-01 7.116666436195373535e-01 2.299999818205833435e-02 1.166666597127914429e-01
1.539984599999999955e+04 3.409999310970306396e-01 7.066666483879089355e-01 3.399999067187309265e-02 1.741666495800018311e-01
1.549984499999999935e+04 3.449999690055847168e-01 7.066666483879089355e-01 3.799999505281448364e-02 1.891666501760482788e-01
1.559984399999999914e+04 3.349999487400054932e-01 7.066666483879089355e-01 3.499999269843101501e-02 1.691666543483734131e-01
1.569984299999999894e+04 3.629999160766601562e-01 7.216666340827941895e-01 3.499999269843101501e-02 1.691666543483734131e-01
1.579984199999999873e+04 3.639999628067016602e-01 7.216666340827941895e-01 3.199999406933784485e-02 1.525000035762786865e-01
1.589984099999999853e+04 3.589998781681060791e-01 7.166666388511657715e-01 8.000000379979610443e-03 4.250000044703483582e-02
1.599984000000000015e+04 3.429999053478240967e-01 7.066666483879089355e-01 8.000000379979610443e-03 4.250000044703483582e-02
1.609983899999999994e+04 3.559999465942382812e-01 7.216666340827941895e-01 1.200000103563070297e-02 6.333332508802413940e-02
1.619983799999999974e+04 3.709999024868011475e-01 7.116666436195373535e-01 3.399999439716339111e-02 1.558333337306976318e-01
1.629983699999999953e+04 3.499999046325683594e-01 7.166666388511657715e-01 3.799999505281448364e-02 1.791666597127914429e-01
1.639983599999999933e+04 3.299999535083770752e-01 7.016666531562805176e-01 2.499999664723873138e-02 1.250000000000000000e-01
1.649983499999999913e+04 3.579999506473541260e-01 7.216666340827941895e-01 3.299999237060546875e-02 1.691666543483734131e-01
1.659983399999999892e+04 3.329999446868896484e-01 7.116666436195373535e-01 3.999999165534973145e-02 1.991666555404663086e-01
1.669983299999999872e+04 3.459999263286590576e-01 7.066666483879089355e-01 2.599999867379665375e-02 1.299999952316284180e-01
1.679983199999999852e+04 3.499999046325683594e-01 7.216666340827941895e-01 3.099999390542507172e-02 1.616666615009307861e-01
1.689983099999999831e+04 3.349999189376831055e-01 7.116666436195373535e-01 2.299999818205833435e-02 1.116666570305824280e-01
1.699982999999999811e+04 3.070000112056732178e-01 6.850000023841857910e-01 3.299999237060546875e-02 1.458333283662796021e-01
1.709982899999999790e+04 3.519998788833618164e-01 7.166666388511657715e-01 2.199999988079071045e-02 1.066666543483734131e-01
1.719982799999999770e+04 3.409999310970306396e-01 7.116666436195373535e-01 2.799999713897705078e-02 1.383333206176757812e-01
1.729982699999999750e+04 3.529998958110809326e-01 7.216666340827941895e-01 2.899999544024467468e-02 1.433333307504653931e-01
1.739982600000000093e+04 3.249999582767486572e-01 7.016666531562805176e-01 2.799999713897705078e-02 1.499999910593032837e-01
1.749982500000000073e+04 3.439998924732208252e-01 7.116666436195373535e-01 3.899999335408210754e-02 1.841666549444198608e-01
1.759982400000000052e+04 3.549999296665191650e-01 7.216666340827941895e-01 2.599999681115150452e-02 1.299999952316284180e-01
1.769982300000000032e+04 3.359999060630798340e-01 7.116666436195373535e-01 3.899999707937240601e-02 1.891666501760482788e-01
1.779982200000000012e+04 3.619999289512634277e-01 7.216666340827941895e-01 4.099998995661735535e-02 1.891666501760482788e-01
1.789982099999999991e+04 3.509998917579650879e-01 7.216666340827941895e-01 3.099999390542507172e-02 1.683333218097686768e-01
1.799981999999999971e+04 3.679999411106109619e-01 7.266666293144226074e-01 3.799999132752418518e-02 1.891666501760482788e-01
1.809981899999999951e+04 3.629999160766601562e-01 7.216666340827941895e-01 3.599999472498893738e-02 1.708333194255828857e-01
1.819981799999999930e+04 3.419999182224273682e-01 7.166666388511657715e-01 4.199999198317527771e-02 2.041666507720947266e-01
1.829981699999999910e+04 3.559999465942382812e-01 7.216666340827941895e-01 3.899999335408210754e-02 1.791666597127914429e-01
1.839981599999999889e+04 3.499999046325683594e-01 7.216666340827941895e-01 3.699999302625656128e-02 1.708333194255828857e-01
1.849981499999999869e+04 3.579999208450317383e-01 7.166666388511657715e-01 3.699998930096626282e-02 1.991666555404663086e-01
1.859981399999999849e+04 3.509998917579650879e-01 7.216666340827941895e-01 2.400000020861625671e-02 1.216666549444198608e-01
1.869981299999999828e+04 3.509998917579650879e-01 7.216666340827941895e-01 2.299999818205833435e-02 1.316666603088378906e-01
1.879981199999999808e+04 3.559999465942382812e-01 7.216666340827941895e-01 4.099999368190765381e-02 1.891666501760482788e-01
1.889981099999999788e+04 3.709999322891235352e-01 7.216666340827941895e-01 2.799999713897705078e-02 1.424999982118606567e-01
1.899980999999999767e+04 3.589999377727508545e-01 7.216666340827941895e-01 1.000000070780515671e-02 5.583332851529121399e-02
1.909980899999999747e+04 3.669999539852142334e-01 7.266666293144226074e-01 2.499999664723873138e-02 1.199999973177909851e-01
1.919980799999999726e+04 3.549999594688415527e-01 7.216666340827941895e-01 1.500000245869159698e-02 8.916665613651275635e-02
1.929980700000000070e+04 2.910000681877136230e-01 6.850000023841857910e-01 4.099998995661735535e-02 2.141666561365127563e-01
1.939980600000000049e+04 3.559999465942382812e-01 7.216666340827941895e-01 2.999999374151229858e-02 1.525000035762786865e-01
1.949980500000000029e+04 3.719999492168426514e-01 7.116666436195373535e-01 3.899999335408210754e-02 1.941666603088378906e-01
1.959980400000000009e+04 3.399999141693115234e-01 7.116666436195373535e-01 3.999999538064002991e-02 1.991666555404663086e-01
1.969980299999999988e+04 3.309999406337738037e-01 7.116666436195373535e-01 1.900000311434268951e-02 1.066666543483734131e-01
1.979980199999999968e+04 3.269999623298645020e-01 7.116666436195373535e-01 3.999999165534973145e-02 2.041666507720947266e-01
1.989980099999999948e+04 3.329999446868896484e-01 7.116666436195373535e-01 3.999999538064002991e-02 1.941666603088378906e-01
1.999979999999999927e+04 3.569999635219573975e-01 7.216666340827941895e-01 2.499999664723873138e-02 1.199999973177909851e-01
2.009979899999999907e+04 3.569999635219573975e-01 7.216666340827941895e-01 3.799999505281448364e-02 1.741666495800018311e-01
2.019979799999999886e+04 3.739999234676361084e-01 7.300000786781311035e-01 2.100000157952308655e-02 9.666665643453598022e-02
2.029979699999999866e+04 3.559999465942382812e-01 7.216666340827941895e-01 3.199999406933784485e-02 1.624999940395355225e-01
2.039979599999999846e+04 3.479999005794525146e-01 7.216666340827941895e-01 4.299999028444290161e-02 2.141666710376739502e-01
2.049979499999999825e+04 3.489999175071716309e-01 7.266666293144226074e-01 4.199999198317527771e-02 2.091666609048843384e-01
2.059979399999999805e+04 3.549999594688415527e-01 7.216666340827941895e-01 3.699999302625656128e-02 1.891666501760482788e-01
2.069979299999999785e+04 3.529998958110809326e-01 7.216666340827941895e-01 2.799999713897705078e-02 1.516666561365127563e-01
2.079979199999999764e+04 3.589999377727508545e-01 7.166666388511657715e-01 3.699999302625656128e-02 1.891666501760482788e-01
2.089979099999999744e+04 3.539999425411224365e-01 7.216666340827941895e-01 4.399998858571052551e-02 1.991666555404663086e-01
2.099978999999999724e+04 3.629999160766601562e-01 7.216666340827941895e-01 4.199999198317527771e-02 1.991666555404663086e-01
2.109978900000000067e+04 3.549999594688415527e-01 7.216666340827941895e-01 3.000000026077032089e-03 1.999999955296516418e-02
2.119978800000000047e+04 3.449999094009399414e-01 7.166666388511657715e-01 4.999999888241291046e-03 2.499999850988388062e-02
2.129978700000000026e+04 3.529999554157257080e-01 7.216666340827941895e-01 7.000000216066837311e-03 3.249999880790710449e-02
2.139978600000000006e+04 3.529999554157257080e-01 7.216666340827941895e-01 1.200000103563070297e-02 6.166666746139526367e-02
2.149978499999999985e+04 3.259999752044677734e-01 7.116666436195373535e-01 4.299999028444290161e-02 2.091666609048843384e-01
2.159978399999999965e+04 3.639999628067016602e-01 7.216666340827941895e-01 1.800000295042991638e-02 1.041666567325592041e-01
2.169978299999999945e+04 3.359999358654022217e-01 7.116666436195373535e-01 4.199999198317527771e-02 2.241666764020919800e-01
2.179978199999999924e+04 3.779999911785125732e-01 7.166666388511657715e-01 3.899998962879180908e-02 2.091666609048843384e-01
2.189978099999999904e+04 3.279999494552612305e-01 7.116666436195373535e-01 4.699998721480369568e-02 2.191666513681411743e-01
2.199977999999999884e+04 3.539999425411224365e-01 7.216666340827941895e-01 3.699999302625656128e-02 2.041666507720947266e-01
2.209977899999999863e+04 3.449999094009399414e-01 7.166666388511657715e-01 4.099999368190765381e-02 2.041666507720947266e-01
2.219977799999999843e+04 3.419999182224273682e-01 7.266666293144226074e-01 1.900000311434268951e-02 1.166666597127914429e-01
2.229977699999999822e+04 3.619999289512634277e-01 7.216666340827941895e-01 4.099999368190765381e-02 2.141666561365127563e-01
2.239977599999999802e+04 3.489998579025268555e-01 7.266666293144226074e-01 4.199999198317527771e-02 1.991666555404663086e-01
2.249977499999999782e+04 3.719999492168426514e-01 7.266666293144226074e-01 2.399999834597110748e-02 1.241666600108146667e-01
2.259977399999999761e+04 3.519999086856842041e-01 7.266666293144226074e-01 3.899998962879180908e-02 1.991666555404663086e-01
2.269977299999999741e+04 3.419998884201049805e-01 7.266666293144226074e-01 3.999999165534973145e-02 1.991666555404663086e-01
2.279977199999999721e+04 3.729999363422393799e-01 7.266666293144226074e-01 4.399998858571052551e-02 1.941666603088378906e-01
2.289977100000000064e+04 3.609999418258666992e-01 7.216666340827941895e-01 2.899999544024467468e-02 1.424999982118606567e-01
2.299977000000000044e+04 3.519999086856842041e-01 7.216666340827941895e-01 2.899999544024467468e-02 1.375000029802322388e-01
2.309976900000000023e+04 3.509998917579650879e-01 7.266666293144226074e-01 3.299999237060546875e-02 1.658333241939544678e-01
2.319976800000000003e+04 3.569999337196350098e-01 7.216666340827941895e-01 7.000000216066837311e-03 2.583333477377891541e-02
2.329976699999999983e+04 3.549999296665191650e-01 7.216666340827941895e-01 3.399999439716339111e-02 1.716666519641876221e-01
2.339976599999999962e+04 3.439998924732208252e-01 7.266666293144226074e-01 4.199999198317527771e-02 1.891666501760482788e-01
2.349976499999999942e+04 3.409999012947082520e-01 7.266666293144226074e-01 4.299999028444290161e-02 1.891666501760482788e-01
2.359976399999999921e+04 3.389998972415924072e-01 7.266666293144226074e-01 3.499999269843101501e-02 1.791666597127914429e-01
2.369976299999999901e+04 3.709999322891235352e-01 7.266666293144226074e-01 3.199999406933784485e-02 1.799999922513961792e-01
2.379976199999999881e+04 3.499999046325683594e-01 7.216666340827941895e-01 3.999998793005943298e-02 2.166666537523269653e-01
2.389976099999999860e+04 3.569999337196350098e-01 7.216666340827941895e-01 4.199999198317527771e-02 2.141666561365127563e-01
2.399975999999999840e+04 3.249999284744262695e-01 6.966665983200073242e-01 2.700000070035457611e-02 1.250000000000000000e-01
2.409975899999999820e+04 3.509999513626098633e-01 7.266666293144226074e-01 4.499999061226844788e-02 2.191666513681411743e-01
2.419975799999999799e+04 3.239999413490295410e-01 6.983332633972167969e-01 3.799999132752418518e-02 1.966666579246520996e-01
2.429975699999999779e+04 3.419998884201049805e-01 7.266666293144226074e-01 4.299999028444290161e-02 2.208333313465118408e-01
2.439975599999999758e+04 3.239999413490295410e-01 7.016666531562805176e-01 2.399999834597110748e-02 1.241666600108146667e-01
2.449975499999999738e+04 3.629999458789825439e-01 7.216666340827941895e-01 3.399999439716339111e-02 1.791666597127914429e-01
2.459975399999999718e+04 3.479998707771301270e-01 7.266666293144226074e-01 3.399999439716339111e-02 1.791666597127914429e-01
2.469975300000000061e+04 3.599999547004699707e-01 7.216666340827941895e-01 4.299999028444290161e-02 2.091666609048843384e-01
2.479975200000000041e+04 3.369998931884765625e-01 7.116666436195373535e-01 4.299999028444290161e-02 2.191666513681411743e-01
2.489975100000000020e+04 3.389999270439147949e-01 7.166666388511657715e-01 4.299999028444290161e-02 2.191666513681411743e-01
2.499975000000000000e+04 3.679999411106109619e-01 7.216666340827941895e-01 4.199999570846557617e-02 1.891666501760482788e-01
2.509974899999999980e+04 3.599999248981475830e-01 7.216666340827941895e-01 2.199999988079071045e-02 1.091666594147682190e-01
2.519974799999999959e+04 3.469999134540557861e-01 7.266666293144226074e-01 2.899999730288982391e-02 1.474999934434890747e-01
2.529974699999999939e+04 3.639999628067016602e-01 7.216666340827941895e-01 2.400000020861625671e-02 1.141666546463966370e-01
2.539974599999999919e+04 3.679999411106109619e-01 7.216666340827941895e-01 3.899999335408210754e-02 1.866666525602340698e-01
2.549974499999999898e+04 3.449999094009399414e-01 7.266666293144226074e-01 1.400000229477882385e-02 8.416666090488433838e-02
2.559974399999999878e+04 3.589999377727508545e-01 7.216666340827941895e-01 2.499999850988388062e-02 1.191666573286056519e-01
2.569974299999999857e+04 3.489998877048492432e-01 7.266666293144226074e-01 4.199999198317527771e-02 1.891666501760482788e-01
2.579974199999999837e+04 3.699999451637268066e-01 7.216666340827941895e-01 4.099999368190765381e-02 2.091666609048843384e-01
2.589974099999999817e+04 3.519999086856842041e-01 7.216666340827941895e-01 4.399998858571052551e-02 2.241666615009307861e-01
2.599973999999999796e+04 3.579999506473541260e-01 7.216666340827941895e-01 1.800000295042991638e-02 1.116666570305824280e-01
2.609973899999999776e+04 3.729999363422393799e-01 7.266666293144226074e-01 3.000000026077032089e-03 1.999999955296516418e-02
2.619973799999999756e+04 3.329999446868896484e-01 7.116666436195373535e-01 6.000000052154064178e-03 3.749999776482582092e-02
2.629973699999999735e+04 3.699999451637268066e-01 7.300000786781311035e-01 1.000000070780515671e-02 6.583333015441894531e-02
2.639973599999999715e+04 3.489999175071716309e-01 7.266666293144226074e-01 1.500000245869159698e-02 8.666665852069854736e-02
2.649973499999999694e+04 3.189999759197235107e-01 6.899999976158142090e-01 3.499999269843101501e-02 1.958333402872085571e-01
2.659973400000000038e+04 3.489999175071716309e-01 7.216666340827941895e-01 2.999999374151229858e-02 1.574999839067459106e-01
2.669973300000000017e+04 3.559999465942382812e-01 7.216666340827941895e-01 4.499999061226844788e-02 2.091666609048843384e-01
2.679973199999999997e+04 3.549999594688415527e-01 7.216666340827941895e-01 3.799999505281448364e-02 1.541666537523269653e-01
2.689973099999999977e+04 3.629999458789825439e-01 7.216666340827941895e-01 1.100000087171792984e-02 5.166666954755783081e-02
2.699972999999999956e+04 3.529999554157257080e-01 7.216666340827941895e-01 2.899999544024467468e-02 1.358333230018615723e-01
2.709972899999999936e+04 3.699999451637268066e-01 7.216666340827941895e-01 4.099998995661735535e-02 1.991666555404663086e-01
2.719972799999999916e+04 3.659999370574951172e-01 7.216666340827941895e-01 4.099999368190765381e-02 1.791666597127914429e-01
2.729972699999999895e+04 3.539999425411224365e-01 7.216666340827941895e-01 1.100000087171792984e-02 5.166666209697723389e-02
2.739972599999999875e+04 3.539999425411224365e-01 7.216666340827941895e-01 2.100000157952308655e-02 1.041666567325592041e-01
2.749972499999999854e+04 3.599999248981475830e-01 7.216666340827941895e-01 3.299999237060546875e-02 1.591666638851165771e-01
2.759972399999999834e+04 3.509999513626098633e-01 7.266666293144226074e-01 7.000000216066837311e-03 3.249999880790710449e-02
2.769972299999999814e+04 3.559999465942382812e-01 7.216666340827941895e-01 9.000000543892383575e-03 4.583333432674407959e-02
2.779972199999999793e+04 3.589999377727508545e-01 7.216666340827941895e-01 2.100000344216823578e-02 9.083332866430282593e-02
2.789972099999999773e+04 3.269999325275421143e-01 7.016667127609252930e-01 4.799998551607131958e-02 2.416666746139526367e-01
2.799971999999999753e+04 3.289999365806579590e-01 6.983332633972167969e-01 3.899999335408210754e-02 1.641666442155838013e-01
2.809971899999999732e+04 3.559999465942382812e-01 7.216666340827941895e-01 4.699998721480369568e-02 2.274999916553497314e-01
2.819971799999999712e+04 3.569999337196350098e-01 7.216666340827941895e-01 1.400000043213367462e-02 6.333332508802413940e-02
2.829971699999999691e+04 3.609999120235443115e-01 7.216666340827941895e-01 2.999999746680259705e-02 1.424999982118606567e-01
2.839971600000000035e+04 3.429999351501464844e-01 7.083332538604736328e-01 3.499999269843101501e-02 1.808333098888397217e-01
2.849971500000000015e+04 3.239999711513519287e-01 7.016667127609252930e-01 4.799998551607131958e-02 2.241666615009307861e-01
2.859971399999999994e+04 3.599999248981475830e-01 7.216666340827941895e-01 4.099999368190765381e-02 1.691666543483734131e-01
2.869971299999999974e+04 3.699999153614044189e-01 7.216666340827941895e-01 2.599999867379665375e-02 1.199999973177909851e-01
2.879971199999999953e+04 3.599999248981475830e-01 7.216666340827941895e-01 4.299999773502349854e-02 1.791666597127914429e-01
2.889971099999999933e+04 3.529998958110809326e-01 7.166666388511657715e-01 4.799998179078102112e-02 2.374999970197677612e-01
2.899970999999999913e+04 3.589999377727508545e-01 7.216666340827941895e-01 1.700000092387199402e-02 7.416666299104690552e-02
2.909970899999999892e+04 3.519999086856842041e-01 7.216666340827941895e-01 2.099999785423278809e-02 1.024999991059303284e-01
2.919970799999999872e+04 3.809999823570251465e-01 7.266666293144226074e-01 2.499999664723873138e-02 1.199999973177909851e-01
2.929970699999999852e+04 3.599999248981475830e-01 7.216666340827941895e-01 3.899999335408210754e-02 1.641666591167449951e-01
2.939970599999999831e+04 3.609999120235443115e-01 7.216666340827941895e-01 2.399999834597110748e-02 1.024999991059303284e-01
2.949970499999999811e+04 3.489999175071716309e-01 7.216666340827941895e-01 3.399999812245368958e-02 1.375000029802322388e-01
2.959970399999999790e+04 3.539999425411224365e-01 7.166666388511657715e-01 1.400000043213367462e-02 5.833332985639572144e-02
2.969970299999999770e+04 3.599999248981475830e-01 7.216666340827941895e-01 3.199999779462814331e-02 1.474999934434890747e-01
2.979970199999999750e+04 3.659999370574951172e-01 7.216666340827941895e-01 2.499999664723873138e-02 1.199999973177909851e-01
2.989970099999999729e+04 3.459999263286590576e-01 7.216666340827941895e-01 4.399998858571052551e-02 1.891666501760482788e-01
2.999969999999999709e+04 3.429999351501464844e-01 7.216666340827941895e-01 2.999999746680259705e-02 1.375000029802322388e-01
3.009969899999999689e+04 3.799999654293060303e-01 7.266666293144226074e-01 3.499999269843101501e-02 1.608333140611648560e-01
3.019969800000000032e+04 3.599998652935028076e-01 7.166666388511657715e-01 2.900000102818012238e-02 1.349999904632568359e-01
3.029969700000000012e+04 3.609999120235443115e-01 7.166666388511657715e-01 4.199999570846557617e-02 1.891666501760482788e-01
3.039969599999999991e+04 3.349999785423278809e-01 7.116666436195373535e-01 3.799999505281448364e-02 1.691666543483734131e-01
3.049969499999999971e+04 3.519999086856842041e-01 7.166666388511657715e-01 3.699999302625656128e-02 1.733333170413970947e-01
3.059969399999999951e+04 3.519999086856842041e-01 7.166666388511657715e-01 2.199999988079071045e-02 1.091666594147682190e-01
3.069969299999999930e+04 3.449999690055847168e-01 7.266666293144226074e-01 1.400000229477882385e-02 7.666666060686111450e-02
3.079969199999999910e+04 3.529998958110809326e-01 7.166666388511657715e-01 2.799999900162220001e-02 1.299999952316284180e-01
3.089969099999999889e+04 3.519999086856842041e-01 7.216666340827941895e-01 1.100000087171792984e-02 5.916666239500045776e-02
3.099968999999999869e+04 3.519999086856842041e-01 7.216666340827941895e-01 8.000000379979610443e-03 3.583333268761634827e-02
3.109968899999999849e+04 3.629999160766601562e-01 7.216666340827941895e-01 2.000000141561031342e-02 9.916666150093078613e-02
3.119968799999999828e+04 3.529999554157257080e-01 7.166666388511657715e-01 4.599998891353607178e-02 2.191666811704635620e-01
3.129968699999999808e+04 3.509999513626098633e-01 7.249999642372131348e-01 3.999999165534973145e-02 1.891666501760482788e-01
3.139968599999999788e+04 3.579999506473541260e-01 7.166666388511657715e-01 3.199999779462814331e-02 1.508333235979080200e-01
3.149968499999999767e+04 3.539999425411224365e-01 7.166666388511657715e-01 2.599999867379665375e-02 1.199999973177909851e-01
3.159968399999999747e+04 3.709999024868011475e-01 7.216666340827941895e-01 2.100000157952308655e-02 9.166666120290756226e-02
3.169968299999999726e+04 3.449999988079071045e-01 7.216666340827941895e-01 2.100000157952308655e-02 9.166666120290756226e-02
3.179968199999999706e+04 3.589999377727508545e-01 7.216666340827941895e-01 1.500000245869159698e-02 7.166666537523269653e-02
3.189968099999999686e+04 3.529998958110809326e-01 7.249999642372131348e-01 1.400000229477882385e-02 6.666666269302368164e-02
3.199968000000000029e+04 3.779999017715454102e-01 7.266666293144226074e-01 2.199999988079071045e-02 1.016666591167449951e-01
3.209967900000000009e+04 3.579999208450317383e-01 7.166666388511657715e-01 2.799999900162220001e-02 1.224999949336051941e-01
3.219967799999999988e+04 3.309999704360961914e-01 6.916666030883789062e-01 2.799999900162220001e-02 1.274999976158142090e-01
3.229967699999999968e+04 3.589999377727508545e-01 7.166666388511657715e-01 3.499999269843101501e-02 1.658333241939544678e-01
3.239967599999999948e+04 3.539998829364776611e-01 7.216666340827941895e-01 2.199999988079071045e-02 1.016666591167449951e-01
3.249967499999999927e+04 3.589999377727508545e-01 7.216666340827941895e-01 2.100000157952308655e-02 1.016666591167449951e-01
3.259967399999999907e+04 3.569999337196350098e-01 7.216666340827941895e-01 3.099999763071537018e-02 1.458333283662796021e-01
3.269967299999999886e+04 3.579999208450317383e-01 7.216666340827941895e-01 2.000000141561031342e-02 9.666665643453598022e-02
3.279967199999999866e+04 3.569999337196350098e-01 7.216666340827941895e-01 7.000000216066837311e-03 2.916666679084300995e-02
3.289967099999999482e+04 3.559999465942382812e-01 7.166666388511657715e-01 2.100000157952308655e-02 1.016666591167449951e-01
3.299966999999999825e+04 3.370000123977661133e-01 7.116666436195373535e-01 3.599999472498893738e-02 1.733333170413970947e-01
3.309966900000000169e+04 3.789998888969421387e-01 7.266666293144226074e-01 2.799999900162220001e-02 1.224999949336051941e-01
3.319966799999999785e+04 3.539999425411224365e-01 7.166666388511657715e-01 4.299999028444290161e-02 1.991666555404663086e-01
3.329966700000000128e+04 3.509999513626098633e-01 7.249999642372131348e-01 4.299999028444290161e-02 1.991666555404663086e-01
3.339966599999999744e+04 3.619998991489410400e-01 7.216666340827941895e-01 2.499999664723873138e-02 1.199999973177909851e-01
3.349966500000000087e+04 3.599998652935028076e-01 7.216666340827941895e-01 3.299999609589576721e-02 1.525000035762786865e-01
3.359966399999999703e+04 3.499999642372131348e-01 7.199999690055847168e-01 4.799999296665191650e-02 2.241666764020919800e-01
3.369966300000000047e+04 3.589999377727508545e-01 7.216666340827941895e-01 2.299999818205833435e-02 1.116666570305824280e-01
3.379966199999999662e+04 3.769998848438262939e-01 7.266666293144226074e-01 3.099999763071537018e-02 1.458333283662796021e-01
3.389966100000000006e+04 3.529999554157257080e-01 7.199999690055847168e-01 2.100000157952308655e-02 9.166666120290756226e-02
3.399965999999999622e+04 3.619998991489410400e-01 7.216666340827941895e-01 1.500000245869159698e-02 6.416666507720947266e-02
3.409965899999999965e+04 3.599999248981475830e-01 7.199999690055847168e-01 2.199999801814556122e-02 9.499999880790710449e-02
3.419965799999999581e+04 3.589999377727508545e-01 7.199999690055847168e-01 1.900000125169754028e-02 7.666666060686111450e-02
3.429965699999999924e+04 3.539999425411224365e-01 7.199999690055847168e-01 2.999999932944774628e-02 1.224999949336051941e-01
3.439965599999999540e+04 3.599999248981475830e-01 7.166666388511657715e-01 4.099999368190765381e-02 1.691666394472122192e-01
3.449965499999999884e+04 3.639999032020568848e-01 7.216666340827941895e-01 4.299999028444290161e-02 1.891666501760482788e-01
3.459965399999999499e+04 3.219999969005584717e-01 7.116666436195373535e-01 4.299999028444290161e-02 1.991666555404663086e-01
3.469965299999999843e+04 3.759998977184295654e-01 7.266666293144226074e-01 3.399999439716339111e-02 1.558333337306976318e-01
3.479965200000000186e+04 3.599999248981475830e-01 7.166666388511657715e-01 2.499999850988388062e-02 1.199999973177909851e-01
3.489965099999999802e+04 3.759998977184295654e-01 7.300000786781311035e-01 2.599999867379665375e-02 1.124999970197677612e-01
3.499965000000000146e+04 3.509999513626098633e-01 7.166666388511657715e-01 4.399998858571052551e-02 1.991666555404663086e-01
3.509964899999999761e+04 3.519999086856842041e-01 7.133332490921020508e-01 4.099999740719795227e-02 1.691666543483734131e-01
3.519964800000000105e+04 3.509999513626098633e-01 7.116666436195373535e-01 1.700000092387199402e-02 7.416666299104690552e-02
3.529964699999999721e+04 3.400000333786010742e-01 7.216666340827941895e-01 2.799999900162220001e-02 1.224999949336051941e-01
3.539964600000000064e+04 3.449999690055847168e-01 7.149999737739562988e-01 2.399999834597110748e-02 1.174999997019767761e-01
3.549964499999999680e+04 3.549999594688415527e-01 7.199999690055847168e-01 4.099999368190765381e-02 1.891666501760482788e-01
3.559964400000000023e+04 3.509999513626098633e-01 7.166666388511657715e-01 2.399999834597110748e-02 1.174999997019767761e-01
3.569964299999999639e+04 3.469999134540557861e-01 7.133332490921020508e-01 4.099999368190765381e-02 1.791666597127914429e-01
3.579964199999999983e+04 3.579999506473541260e-01 7.133332490921020508e-01 3.099999763071537018e-02 1.458333283662796021e-01
3.589964099999999598e+04 3.539999425411224365e-01 7.199999690055847168e-01 4.699998721480369568e-02 2.291666716337203979e-01
3.599963999999999942e+04 3.429999947547912598e-01 7.116666436195373535e-01 3.999999538064002991e-02 1.866666525602340698e-01
3.609963899999999558e+04 3.509999513626098633e-01 7.166666388511657715e-01 4.699999094009399414e-02 2.041666507720947266e-01
3.619963799999999901e+04 3.709999024868011475e-01 7.166666388511657715e-01 2.999999746680259705e-02 1.324999928474426270e-01
3.629963699999999517e+04 3.539999425411224365e-01 7.083332538604736328e-01 1.900000125169754028e-02 9.416665881872177124e-02
3.639963599999999860e+04 3.469999134540557861e-01 7.249999642372131348e-01 2.799999713897705078e-02 1.324999928474426270e-01
3.649963499999999476e+04 3.579999506473541260e-01 7.199999690055847168e-01 3.599999472498893738e-02 1.541666537523269653e-01
3.659963399999999820e+04 3.799998760223388672e-01 7.266666293144226074e-01 3.099999763071537018e-02 1.375000029802322388e-01
3.669963300000000163e+04 3.509999513626098633e-01 7.166666388511657715e-01 1.500000245869159698e-02 8.666665852069854736e-02
3.679963199999999779e+04 3.529999852180480957e-01 7.266666293144226074e-01 3.699999302625656128e-02 1.841666549444198608e-01
3.689963100000000122e+04 3.439999818801879883e-01 7.299999594688415527e-01 3.699999302625656128e-02 1.666666567325592041e-01
3.699962999999999738e+04 3.559999465942382812e-01 7.216666340827941895e-01 2.599999867379665375e-02 1.258333325386047363e-01
3.709962900000000081e+04 3.569999337196350098e-01 7.266666293144226074e-01 4.299999028444290161e-02 2.199999988079071045e-01
3.719962799999999697e+04 2.930000126361846924e-01 6.999999880790710449e-01 4.199999570846557617e-02 1.941666603088378906e-01
3.729962700000000041e+04 3.769999146461486816e-01 7.316666245460510254e-01 2.799999713897705078e-02 1.299999952316284180e-01
3.739962599999999657e+04 3.689999282360076904e-01 7.316666245460510254e-01 2.999999746680259705e-02 1.324999928474426270e-01
3.749962500000000000e+04 3.569999337196350098e-01 7.299999594688415527e-01 3.599999472498893738e-02 1.558333337306976318e-01
3.759962399999999616e+04 3.699999153614044189e-01 7.316666245460510254e-01 2.999999746680259705e-02 1.324999928474426270e-01
3.769962299999999959e+04 3.679999411106109619e-01 7.316666245460510254e-01 2.799999900162220001e-02 1.224999949336051941e-01
3.779962199999999575e+04 3.519999086856842041e-01 7.233332395553588867e-01 2.299999631941318512e-02 1.174999997019767761e-01
3.789962099999999919e+04 3.699999451637268066e-01 7.283332943916320801e-01 1.800000295042991638e-02 8.416666090488433838e-02
3.799961999999999534e+04 3.420000076293945312e-01 7.216666340827941895e-01 2.499999850988388062e-02 1.174999997019767761e-01
3.809961899999999878e+04 3.659999668598175049e-01 7.333333492279052734e-01 3.499999269843101501e-02 1.508333235979080200e-01
3.819961799999999494e+04 3.569999635219573975e-01 7.233332395553588867e-01 2.799999900162220001e-02 1.224999949336051941e-01
3.829961699999999837e+04 3.310000598430633545e-01 7.366666197776794434e-01 4.199999570846557617e-02 1.791666299104690552e-01
3.839961599999999453e+04 3.759999275207519531e-01 7.433333396911621094e-01 4.099999368190765381e-02 1.908333152532577515e-01
3.849961499999999796e+04 3.439999818801879883e-01 7.416666150093078613e-01 3.999999538064002991e-02 1.908333152532577515e-01
3.859961400000000140e+04 3.429999947547912598e-01 7.383333444595336914e-01 2.699999697506427765e-02 1.199999973177909851e-01
3.869961299999999756e+04 3.539999723434448242e-01 7.333333492279052734e-01 4.299999773502349854e-02 1.941666305065155029e-01
3.879961200000000099e+04 3.659999370574951172e-01 7.333333492279052734e-01 3.599999472498893738e-02 1.658333241939544678e-01
3.889961099999999715e+04 3.589999377727508545e-01 7.366666197776794434e-01 3.999999538064002991e-02 1.958333104848861694e-01
3.899961000000000058e+04 3.319999873638153076e-01 7.466666102409362793e-01 1.900000125169754028e-02 9.416665881872177124e-02
3.909960899999999674e+04 3.469999730587005615e-01 7.416666150093078613e-01 2.000000141561031342e-02 9.416665881872177124e-02
3.919960800000000017e+04 3.519999682903289795e-01 7.416666150093078613e-01 3.599999472498893738e-02 1.633333116769790649e-01
3.929960699999999633e+04 3.649999499320983887e-01 7.333333492279052734e-01 3.899999707937240601e-02 1.708333194255828857e-01
3.939960599999999977e+04 3.669999539852142334e-01 7.333333492279052734e-01 4.499999433755874634e-02 1.891666501760482788e-01
3.949960499999999593e+04 3.609999418258666992e-01 7.366666197776794434e-01 2.300000190734863281e-02 1.141666546463966370e-01
3.959960399999999936e+04 3.380000293254852295e-01 7.466666102409362793e-01 4.899999126791954041e-02 2.274999916553497314e-01
3.969960299999999552e+04 3.449999988079071045e-01 7.416666150093078613e-01 2.799999900162220001e-02 1.308333277702331543e-01
3.979960199999999895e+04 3.380000293254852295e-01 7.466666102409362793e-01 4.799999296665191650e-02 2.224999964237213135e-01
3.989960099999999511e+04 3.669999539852142334e-01 7.383333444595336914e-01 3.299999609589576721e-02 1.458333283662796021e-01
3.999959999999999854e+04 3.509999811649322510e-01 7.466666102409362793e-01 2.000000141561031342e-02 1.041666567325592041e-01
4.009959899999999470e+04 3.829999566078186035e-01 7.466666102409362793e-01 4.999998956918716431e-02 2.191666513681411743e-01
4.019959799999999814e+04 3.470000028610229492e-01 7.433333396911621094e-01 3.699999302625656128e-02 1.608333140611648560e-01
4.029959700000000157e+04 3.529999852180480957e-01 7.416666150093078613e-01 5.199998244643211365e-02 2.474999874830245972e-01
4.039959599999999773e+04 3.609999418258666992e-01 7.416666150093078613e-01 3.599999472498893738e-02 1.508333235979080200e-01
4.049959500000000116e+04 3.459999859333038330e-01 7.466666102409362793e-01 1.800000295042991638e-02 9.416665881872177124e-02
4.059959399999999732e+04 3.499999642372131348e-01 7.466666102409362793e-01 3.599999472498893738e-02 1.508333235979080200e-01
4.069959300000000076e+04 3.699999451637268066e-01 7.383333444595336914e-01 1.999999955296516418e-02 9.749999642372131348e-02
4.079959199999999691e+04 3.819999098777770996e-01 7.483333349227905273e-01 2.499999664723873138e-02 1.124999970197677612e-01
4.089959100000000035e+04 3.599999845027923584e-01 7.516666054725646973e-01 3.999999538064002991e-02 1.708333194255828857e-01
4.099958999999999651e+04 3.579999506473541260e-01 7.483333349227905273e-01 2.499999664723873138e-02 1.174999997019767761e-01
4.109958899999999994e+04 3.419999480247497559e-01 7.566666007041931152e-01 3.999999910593032837e-02 1.708333194255828857e-01
4.119958799999999610e+04 3.700000345706939697e-01 7.533333301544189453e-01 3.199999779462814331e-02 1.424999982118606567e-01
4.129958699999999953e+04 3.539999723434448242e-01 7.433333396911621094e-01 2.499999850988388062e-02 1.149999946355819702e-01
4.139958599999999569e+04 3.439999222755432129e-01 7.516666054725646973e-01 5.599998310208320618e-02 2.524999976158142090e-01
4.149958499999999913e+04 3.719999492168426514e-01 7.483333349227905273e-01 3.199999779462814331e-02 1.433333307504653931e-01
4.159958399999999529e+04 3.400000333786010742e-01 7.466666102409362793e-01 4.399999603629112244e-02 1.908333152532577515e-01
4.169958299999999872e+04 3.720000088214874268e-01 7.483333349227905273e-01 4.499999061226844788e-02 2.041666507720947266e-01
4.179958199999999488e+04 3.689999580383300781e-01 7.483333349227905273e-01 3.499999269843101501e-02 1.583333313465118408e-01
4.189958099999999831e+04 3.350000381469726562e-01 7.516666054725646973e-01 4.499999433755874634e-02 1.908333152532577515e-01
4.199957999999999447e+04 3.789999783039093018e-01 7.566666007041931152e-01 3.699999302625656128e-02 1.708333194255828857e-01
4.209957899999999790e+04 3.410000205039978027e-01 7.533333301544189453e-01 5.499998480081558228e-02 2.524999976158142090e-01
4.219957800000000134e+04 3.439999818801879883e-01 7.466666102409362793e-01 3.799999505281448364e-02 1.733333170413970947e-01
4.229957699999999750e+04 3.529999852180480957e-01 7.433333396911621094e-01 4.599999263882637024e-02 2.175000011920928955e-01
4.239957600000000093e+04 3.679999411106109619e-01 7.483333349227905273e-01 3.699999675154685974e-02 1.458333283662796021e-01
4.249957499999999709e+04 3.410000205039978027e-01 7.466666102409362793e-01 5.499998480081558228e-02 2.591666877269744873e-01
4.259957400000000052e+04 3.529999852180480957e-01 7.516666054725646973e-01 2.300000190734863281e-02 1.066666543483734131e-01
4.269957299999999668e+04 3.380000293254852295e-01 7.566666007041931152e-01 4.399998858571052551e-02 2.008333206176757812e-01
4.279957200000000012e+04 3.729999959468841553e-01 7.483333349227905273e-01 4.399999603629112244e-02 1.758333146572113037e-01
4.289957099999999627e+04 3.379999995231628418e-01 7.516666054725646973e-01 5.099998787045478821e-02 2.291666716337203979e-01
4.299956999999999971e+04 3.550000190734863281e-01 7.483333349227905273e-01 3.400000184774398804e-02 1.375000029802322388e-01
4.309956899999999587e+04 3.360000550746917725e-01 7.516666054725646973e-01 2.899999730288982391e-02 1.224999949336051941e-01
4.319956799999999930e+04 3.609999716281890869e-01 7.483333349227905273e-01 3.999999910593032837e-02 1.608333140611648560e-01
4.329956699999999546e+04 3.579999804496765137e-01 7.483333349227905273e-01 4.899999126791954041e-02 2.091666609048843384e-01
4.339956599999999889e+04 3.519999980926513672e-01 7.466666102409362793e-01 2.400000020861625671e-02 1.074999943375587463e-01
4.349956499999999505e+04 3.659999668598175049e-01 7.433333396911621094e-01 2.599999867379665375e-02 1.074999943375587463e-01
4.359956399999999849e+04 3.579999804496765137e-01 7.466666102409362793e-01 3.199999779462814331e-02 1.375000029802322388e-01
4.369956299999999464e+04 3.649999797344207764e-01 7.483333349227905273e-01 4.599999263882637024e-02 1.908333152532577515e-01
4.379956199999999808e+04 3.579999506473541260e-01 7.466666102409362793e-01 1.900000311434268951e-02 8.166665583848953247e-02
4.389956100000000151e+04 3.569999635219573975e-01 7.433333396911621094e-01 3.999999538064002991e-02 1.608333140611648560e-01
4.399955999999999767e+04 3.529999852180480957e-01 7.466666102409362793e-01 4.199999198317527771e-02 1.658333241939544678e-01
4.409955900000000111e+04 3.599999547004699707e-01 7.433333396911621094e-01 3.899999707937240601e-02 1.508333235979080200e-01
4.419955799999999726e+04 3.420000076293945312e-01 7.516666054725646973e-01 3.100000135600566864e-02 1.274999976158142090e-01
4.429955700000000070e+04 3.609999716281890869e-01 7.466666102409362793e-01 2.299999818205833435e-02 9.999999403953552246e-02
4.439955599999999686e+04 3.529999852180480957e-01 7.466666102409362793e-01 6.299997866153717041e-02 2.824999988079071045e-01
4.449955500000000029e+04 3.569999635219573975e-01 7.566666007041931152e-01 5.099999159574508667e-02 2.091666609048843384e-01
4.459955399999999645e+04 3.390000164508819580e-01 7.566666007041931152e-01 4.299999773502349854e-02 1.608333140611648560e-01
4.469955299999999988e+04 3.739999830722808838e-01 7.483333349227905273e-01 4.199999570846557617e-02 1.508333235979080200e-01
4.479955199999999604e+04 3.400000333786010742e-01 7.516666054725646973e-01 5.199999362230300903e-02 2.241666764020919800e-01
4.489955099999999948e+04 3.490000069141387939e-01 7.516666054725646973e-01 3.899999707937240601e-02 1.608333140611648560e-01
4.499954999999999563e+04 3.599999845027923584e-01 7.516666054725646973e-01 5.599998310208320618e-02 2.458333224058151245e-01
4.509954899999999907e+04 3.679999709129333496e-01 7.483333349227905273e-01 4.199999198317527771e-02 1.791666597127914429e-01
4.519954799999999523e+04 3.609999716281890869e-01 7.433333396911621094e-01 4.299999028444290161e-02 1.808333098888397217e-01
4.529954699999999866e+04 3.560000061988830566e-01 7.566666007041931152e-01 6.499998271465301514e-02 2.824999988079071045e-01
4.539954599999999482e+04 3.299999833106994629e-01 7.383333444595336914e-01 5.899998545646667480e-02 2.558333277702331543e-01
4.549954499999999825e+04 3.629999756813049316e-01 7.483333349227905273e-01 5.999998748302459717e-02 2.558333277702331543e-01
4.559954399999999441e+04 3.589999675750732422e-01 7.533333301544189453e-01 4.599999263882637024e-02 1.908333152532577515e-01
4.569954299999999785e+04 3.679999709129333496e-01 7.533333301544189453e-01 4.299999773502349854e-02 1.508333235979080200e-01
4.579954200000000128e+04 3.599999845027923584e-01 7.483333349227905273e-01 6.199998408555984497e-02 2.708333134651184082e-01
4.589954099999999744e+04 3.499999642372131348e-01 7.566666007041931152e-01 4.599999263882637024e-02 1.808333098888397217e-01
4.599954000000000087e+04 3.629999756813049316e-01 7.516666054725646973e-01 3.899999707937240601e-02 1.708333194255828857e-01
4.609953899999999703e+04 3.589999675750732422e-01 7.566666007041931152e-01 5.999998748302459717e-02 2.725000083446502686e-01
4.619953800000000047e+04 3.509999811649322510e-01 7.566666007041931152e-01 5.399999022483825684e-02 2.241666764020919800e-01
4.629953699999999662e+04 3.619999587535858154e-01 7.433333396911621094e-01 4.099999368190765381e-02 1.891666352748870850e-01
4.639953600000000006e+04 3.639999628067016602e-01 7.516666054725646973e-01 7.299996912479400635e-02 3.075000047683715820e-01
4.649953499999999622e+04 3.639999628067016602e-01 7.483333349227905273e-01 6.099998205900192261e-02 2.674999833106994629e-01
4.659953399999999965e+04 3.599999845027923584e-01 7.583333253860473633e-01 5.599998310208320618e-02 2.424999922513961792e-01
4.669953299999999581e+04 3.700000047683715820e-01 7.483333349227905273e-01 3.599999472498893738e-02 1.583333313465118408e-01
4.679953199999999924e+04 3.619999587535858154e-01 7.433333396911621094e-01 5.199999362230300903e-02 2.141666710376739502e-01
4.689953099999999540e+04 3.659999668598175049e-01 7.466666102409362793e-01 5.199999362230300903e-02 2.141666710376739502e-01
4.699952999999999884e+04 3.629999756813049316e-01 7.466666102409362793e-01 6.899998337030410767e-02 2.874999940395355225e-01
4.709952899999999499e+04 3.700000047683715820e-01 7.483333349227905273e-01 6.099998950958251953e-02 2.441666722297668457e-01
4.719952799999999843e+04 3.489999771118164062e-01 7.566666007041931152e-01 3.299999609589576721e-02 1.458333283662796021e-01
4.729952699999999459e+04 3.459999859333038330e-01 7.466666102409362793e-01 5.799999088048934937e-02 2.291666716337203979e-01
4.739952599999999802e+04 3.410000205039978027e-01 7.516666054725646973e-01 3.399999439716339111e-02 1.508333235979080200e-01
4.749952499999999418e+04 3.679999411106109619e-01 7.433333396911621094e-01 6.799998879432678223e-02 2.841666638851165771e-01
4.759952399999999761e+04 3.479999601840972900e-01 7.416666150093078613e-01 6.899997591972351074e-02 2.974999845027923584e-01
4.769952300000000105e+04 3.709999322891235352e-01 7.433333396911621094e-01 5.299999192357063293e-02 2.141666561365127563e-01
4.779952199999999721e+04 3.529999852180480957e-01 7.416666150093078613e-01 6.899998337030410767e-02 2.775000035762786865e-01
4.789952100000000064e+04 3.429999947547912598e-01 7.466666102409362793e-01 7.599997520446777344e-02 3.075000047683715820e-01
4.799951999999999680e+04 3.839999735355377197e-01 7.533333301544189453e-01 6.799997389316558838e-02 2.874999940395355225e-01
4.809951900000000023e+04 3.449999988079071045e-01 7.416666150093078613e-01 5.999998748302459717e-02 2.574999928474426270e-01
4.819951799999999639e+04 3.689999580383300781e-01 7.433333396911621094e-01 5.799999088048934937e-02 2.474999874830245972e-01
4.829951699999999983e+04 3.490000069141387939e-01 7.416666150093078613e-01 6.599998474121093750e-02 2.974999845027923584e-01
4.839951599999999598e+04 3.799999654293060303e-01 7.500000596046447754e-01 6.899998337030410767e-02 3.075000047683715820e-01
4.849951499999999942e+04 3.310000300407409668e-01 7.566666007041931152e-01 3.599999472498893738e-02 1.458333283662796021e-01
4.859951399999999558e+04 3.310000300407409668e-01 7.516666054725646973e-01 4.899999499320983887e-02 1.858333200216293335e-01
4.869951299999999901e+04 3.569999635219573975e-01 7.433333396911621094e-01 6.099999323487281799e-02 2.675000131130218506e-01
4.879951199999999517e+04 3.730000257492065430e-01 7.516667246818542480e-01 7.099997997283935547e-02 2.941666841506958008e-01
4.889951099999999860e+04 3.589999973773956299e-01 7.433333396911621094e-01 7.099997997283935547e-02 2.991666793823242188e-01
4.899950999999999476e+04 3.619999885559082031e-01 7.433333396911621094e-01 4.899999499320983887e-02 2.224999964237213135e-01
4.909950899999999820e+04 3.610000014305114746e-01 7.633333206176757812e-01 4.099999368190765381e-02 1.808333098888397217e-01
4.919950799999999435e+04 3.489999771118164062e-01 7.433333396911621094e-01 6.099999323487281799e-02 2.624999880790710449e-01
4.929950699999999779e+04 3.499999940395355225e-01 7.466666102409362793e-01 6.699997186660766602e-02 2.874999940395355225e-01
4.939950600000000122e+04 3.639999926090240479e-01 7.483333349227905273e-01 4.899999499320983887e-02 1.891666352748870850e-01
4.949950499999999738e+04 3.540000021457672119e-01 7.383333444595336914e-01 6.499998271465301514e-02 2.775000035762786865e-01
4.959950400000000081e+04 3.440000116825103760e-01 7.533333301544189453e-01 5.299999192357063293e-02 2.091666609048843384e-01
4.969950299999999697e+04 3.639999628067016602e-01 7.583333253860473633e-01 6.499997526407241821e-02 2.841666638851165771e-01
4.979950200000000041e+04 3.289999961853027344e-01 7.483333349227905273e-01 5.199999362230300903e-02 2.041666507720947266e-01
4.989950099999999657e+04 3.519999980926513672e-01 7.483333349227905273e-01 4.899999499320983887e-02 1.891666352748870850e-01
4.999950000000000000e+04 3.380000591278076172e-01 7.516666054725646973e-01 5.299999192357063293e-02 2.191666513681411743e-01
5.009949899999999616e+04 3.510000109672546387e-01 7.433333396911621094e-01 6.099998205900192261e-02 2.691666781902313232e-01
5.019949799999999959e+04 3.439999818801879883e-01 7.483333349227905273e-01 6.099998950958251953e-02 2.674999833106994629e-01
5.029949699999999575e+04 3.500000238418579102e-01 7.516666054725646973e-01 4.099999740719795227e-02 1.758333146572113037e-01
5.039949599999999919e+04 3.529999852180480957e-01 7.433333396911621094e-01 5.599999427795410156e-02 2.241666764020919800e-01
5.049949499999999534e+04 3.440000116825103760e-01 7.516666054725646973e-01 5.799999088048934937e-02 2.524999976158142090e-01
5.059949399999999878e+04 3.380000293254852295e-01 7.483333349227905273e-01 6.899998337030410767e-02 2.875000238418579102e-01
5.069949299999999494e+04 3.489999771118164062e-01 7.483333349227905273e-01 5.399999022483825684e-02 2.191666513681411743e-01
5.079949199999999837e+04 3.639999628067016602e-01 7.533333301544189453e-01 3.599999472498893738e-02 1.608333140611648560e-01
5.089949099999999453e+04 3.449999988079071045e-01 7.466666102409362793e-01 6.999997794628143311e-02 2.974999845027923584e-01
5.099948999999999796e+04 3.639999926090240479e-01 7.550000548362731934e-01 6.099998950958251953e-02 2.541666626930236816e-01
5.109948899999999412e+04 3.370000422000885010e-01 7.483333349227905273e-01 5.899999663233757019e-02 2.491666674613952637e-01
5.119948799999999756e+04 3.420000076293945312e-01 7.466666102409362793e-01 5.499999225139617920e-02 2.341666668653488159e-01
5.129948700000000099e+04 3.459999859333038330e-01 7.516666054725646973e-01 4.899999499320983887e-02 1.991666555404663086e-01
5.139948599999999715e+04 3.660000264644622803e-01 7.583333253860473633e-01 6.599998474121093750e-02 2.741666734218597412e-01
5.149948500000000058e+04 3.729999959468841553e-01 7.533333301544189453e-01 6.699997931718826294e-02 2.691666781902313232e-01
5.159948399999999674e+04 3.310000598430633545e-01 7.333333492279052734e-01 4.499999433755874634e-02 2.091666609048843384e-01
5.169948300000000017e+04 3.799999058246612549e-01 7.500000596046447754e-01 5.299999192357063293e-02 2.441666722297668457e-01
5.179948199999999633e+04 3.480000197887420654e-01 7.516666054725646973e-01 6.899997591972351074e-02 3.041666746139526367e-01
5.189948099999999977e+04 3.509999811649322510e-01 7.466666102409362793e-01 4.399999603629112244e-02 2.041666507720947266e-01
5.199947999999999593e+04 3.440000116825103760e-01 7.483333349227905273e-01 5.499999225139617920e-02 2.241666764020919800e-01
5.209947899999999936e+04 3.559999763965606689e-01 7.466666102409362793e-01 5.699999630451202393e-02 2.391666769981384277e-01
5.219947799999999552e+04 3.499999940395355225e-01 7.466666102409362793e-01 7.199997454881668091e-02 2.974999845027923584e-01
5.229947699999999895e+04 3.649999499320983887e-01 7.433333396911621094e-01 7.499998062849044800e-02 3.075000047683715820e-01
5.239947599999999511e+04 3.400000333786010742e-01 7.583333253860473633e-01 6.299998611211776733e-02 2.541666626930236816e-01
5.249947499999999854e+04 3.519999980926513672e-01 7.483333349227905273e-01 5.599999427795410156e-02 2.274999916553497314e-01
5.259947399999999470e+04 3.349999785423278809e-01 7.533333301544189453e-01 5.499999225139617920e-02 2.291666716337203979e-01
5.269947299999999814e+04 3.390000462532043457e-01 7.516666054725646973e-01 5.599998682737350464e-02 2.341666668653488159e-01
5.279947199999999430e+04 3.639999628067016602e-01 7.549999952316284180e-01 6.999997794628143311e-02 2.974999845027923584e-01
5.289947099999999773e+04 3.449999988079071045e-01 7.533333301544189453e-01 5.599999427795410156e-02 2.325000017881393433e-01
5.299946999999999389e+04 3.219999969005584717e-01 7.583333253860473633e-01 2.699999697506427765e-02 1.208333298563957214e-01
5.309946899999999732e+04 3.249999880790710449e-01 7.516666054725646973e-01 4.399999603629112244e-02 1.991666555404663086e-01
5.319946800000000076e+04 3.090000450611114502e-01 7.633333206176757812e-01 6.399998813867568970e-02 2.741666734218597412e-01
5.329946699999999691e+04 3.300000429153442383e-01 7.516666054725646973e-01 5.899998918175697327e-02 2.541666626930236816e-01
5.339946600000000035e+04 3.320000469684600830e-01 7.516666054725646973e-01 6.699997931718826294e-02 2.891666591167449951e-01
5.349946499999999651e+04 3.519999980926513672e-01 7.483333349227905273e-01 7.399998605251312256e-02 2.941666841506958008e-01
5.359946399999999994e+04 3.400000333786010742e-01 7.516666054725646973e-01 7.999998331069946289e-02 3.208333551883697510e-01
5.369946299999999610e+04 3.599999547004699707e-01 7.466666102409362793e-01 7.599997520446777344e-02 3.274999856948852539e-01
5.379946199999999953e+04 3.469999730587005615e-01 7.516666054725646973e-01 7.399997860193252563e-02 3.075000047683715820e-01
5.389946099999999569e+04 3.340000510215759277e-01 7.516666054725646973e-01 6.199999153614044189e-02 2.691666781902313232e-01
5.399945999999999913e+04 3.720000088214874268e-01 7.583333253860473633e-01 7.899997383356094360e-02 3.224999904632568359e-01
5.409945899999999529e+04 3.540000021457672119e-01 7.483333349227905273e-01 6.899997591972351074e-02 2.874999940395355225e-01
5.419945799999999872e+04 3.599999845027923584e-01 7.433333396911621094e-01 5.899998918175697327e-02 2.424999922513961792e-01
5.429945699999999488e+04 3.519999980926513672e-01 7.483333349227905273e-01 6.299998611211776733e-02 2.691666781902313232e-01
5.439945599999999831e+04 3.410000205039978027e-01 7.466666102409362793e-01 4.299999773502349854e-02 1.991666555404663086e-01
5.449945499999999447e+04 3.629999756813049316e-01 7.483333349227905273e-01 6.399998813867568970e-02 2.641666829586029053e-01
5.459945399999999790e+04 3.510000109672546387e-01 7.483333349227905273e-01 6.299998611211776733e-02 2.741666734218597412e-01
5.469945299999999406e+04 3.589999675750732422e-01 7.433333396911621094e-01 5.999999493360519409e-02 2.641666829586029053e-01
5.479945199999999750e+04 3.319999873638153076e-01 7.516666054725646973e-01 6.299997866153717041e-02 2.741666734218597412e-01
5.489945100000000093e+04 3.429999947547912598e-01 7.583333253860473633e-01 4.099999740719795227e-02 1.908333152532577515e-01
5.499944999999999709e+04 3.249999582767486572e-01 7.516666054725646973e-01 5.999998748302459717e-02 2.591666877269744873e-01
5.509944900000000052e+04 3.669999539852142334e-01 7.533333301544189453e-01 6.199999153614044189e-02 2.591666877269744873e-01
5.519944799999999668e+04 3.429999351501464844e-01 7.483333349227905273e-01 5.899998918175697327e-02 2.641666829586029053e-01
5.529944700000000012e+04 3.269999921321868896e-01 7.516666054725646973e-01 7.899998128414154053e-02 3.191666603088378906e-01
5.539944599999999627e+04 3.340000510215759277e-01 7.466666102409362793e-01 6.899998337030410767e-02 2.891666591167449951e-01
5.549944499999999971e+04 3.659999668598175049e-01 7.583333253860473633e-01 5.599999800324440002e-02 2.358333468437194824e-01
5.559944399999999587e+04 3.149999678134918213e-01 7.433333396911621094e-01 7.699996978044509888e-02 3.291666805744171143e-01
5.569944299999999930e+04 3.439999818801879883e-01 7.483333349227905273e-01 7.799997925758361816e-02 3.241666853427886963e-01
5.579944199999999546e+04 3.689999282360076904e-01 7.549999952316284180e-01 7.299998402595520020e-02 2.891666591167449951e-01
5.589944099999999889e+04 3.689999580383300781e-01 7.500000596046447754e-01 6.899998337030410767e-02 2.891666591167449951e-01
5.599943999999999505e+04 3.479999899864196777e-01 7.483333349227905273e-01 6.899998337030410767e-02 2.991666793823242188e-01
5.609943899999999849e+04 3.410000205039978027e-01 7.516666054725646973e-01 6.899998337030410767e-02 2.991666793823242188e-01
5.619943799999999464e+04 3.470000028610229492e-01 7.483333349227905273e-01 3.599999845027923584e-02 1.358333230018615723e-01
5.629943699999999808e+04 3.429999947547912598e-01 7.516666054725646973e-01 6.999998539686203003e-02 2.908333241939544678e-01
5.639943599999999424e+04 3.579999804496765137e-01 7.483333349227905273e-01 6.799998879432678223e-02 2.741666734218597412e-01
5.649943499999999767e+04 3.669999539852142334e-01 7.483333349227905273e-01 6.799998134374618530e-02 2.891666591167449951e-01
5.659943399999999383e+04 3.300000429153442383e-01 7.433333396911621094e-01 5.899999663233757019e-02 2.491666674613952637e-01
5.669943299999999726e+04 3.609999716281890869e-01 7.433333396911621094e-01 6.599998474121093750e-02 2.858333289623260498e-01
5.679943200000000070e+04 3.529999852180480957e-01 7.516666054725646973e-01 6.599998474121093750e-02 2.891666591167449951e-01
5.689943099999999686e+04 3.439999818801879883e-01 7.483333349227905273e-01 7.399997860193252563e-02 3.158333599567413330e-01
5.699943000000000029e+04 3.349999785423278809e-01 7.583333253860473633e-01 7.199997454881668091e-02 3.091666698455810547e-01
5.709942899999999645e+04 3.679999411106109619e-01 7.583333253860473633e-01 7.599997520446777344e-02 3.241666853427886963e-01
5.719942799999999988e+04 3.400000333786010742e-01 7.566666007041931152e-01 7.299996912479400635e-02 3.041667044162750244e-01
5.729942699999999604e+04 3.649999797344207764e-01 7.533333301544189453e-01 6.399998068809509277e-02 2.891666591167449951e-01
5.739942599999999948e+04 3.410000205039978027e-01 7.566666007041931152e-01 5.399999022483825684e-02 2.358333319425582886e-01
5.749942499999999563e+04 3.519999980926513672e-01 7.483333349227905273e-01 6.199999153614044189e-02 2.691666781902313232e-01
5.759942399999999907e+04 3.560000061988830566e-01 7.533333301544189453e-01 6.899997591972351074e-02 3.174999952316284180e-01
5.769942299999999523e+04 3.489999771118164062e-01 7.483333349227905273e-01 5.899998918175697327e-02 2.641666829586029053e-01
5.779942199999999866e+04 3.619999885559082031e-01 7.483333349227905273e-01 6.399997323751449585e-02 2.791666686534881592e-01
5.789942099999999482e+04 3.479999899864196777e-01 7.516666054725646973e-01 6.299998611211776733e-02 2.741666734218597412e-01
5.799941999999999825e+04 3.669999539852142334e-01 7.500000596046447754e-01 6.599998474121093750e-02 2.958333194255828857e-01
5.809941899999999441e+04 3.609999716281890869e-01 7.483333349227905273e-01 6.399998813867568970e-02 2.808333337306976318e-01
5.819941799999999785e+04 3.360000550746917725e-01 7.516666054725646973e-01 4.999998956918716431e-02 1.941666305065155029e-01
5.829941699999999400e+04 3.609999716281890869e-01 7.483333349227905273e-01 5.799999088048934937e-02 2.441666722297668457e-01
5.839941599999999744e+04 3.390000164508819580e-01 7.516666054725646973e-01 6.099999323487281799e-02 2.691666781902313232e-01
5.849941499999999360e+04 3.609999716281890869e-01 7.483333349227905273e-01 6.499998271465301514e-02 2.941666841506958008e-01
5.859941399999999703e+04 3.340000212192535400e-01 7.516666054725646973e-01 6.499998271465301514e-02 2.991666793823242188e-01
5.869941300000000047e+04 3.429999947547912598e-01 7.483333349227905273e-01 7.099997997283935547e-02 3.091666698455810547e-01
5.879941199999999662e+04 3.510000109672546387e-01 7.533333301544189453e-01 6.899998337030410767e-02 2.991666793823242188e-01
5.889941100000000006e+04 3.180000185966491699e-01 7.566666007041931152e-01 6.899998337030410767e-02 2.991666793823242188e-01
5.899940999999999622e+04 3.280000090599060059e-01 7.566666007041931152e-01 6.199999153614044189e-02 2.691666781902313232e-01
5.909940899999999965e+04 3.690000176429748535e-01 7.583333253860473633e-01 6.299998611211776733e-02 2.674999833106994629e-01
5.919940799999999581e+04 3.370000422000885010e-01 7.516666054725646973e-01 4.899999499320983887e-02 2.191666513681411743e-01
5.929940699999999924e+04 3.619999587535858154e-01 7.533333301544189453e-01 6.999997794628143311e-02 3.041666746139526367e-01
5.939940599999999540e+04 3.559999763965606689e-01 7.549999952316284180e-01 6.399998813867568970e-02 2.824999988079071045e-01
5.949940499999999884e+04 3.429999947547912598e-01 7.516666054725646973e-01 7.499998062849044800e-02 3.141666650772094727e-01
5.959940399999999499e+04 3.420000076293945312e-01 7.533333301544189453e-01 5.799999088048934937e-02 2.591666877269744873e-01
5.969940299999999843e+04 3.579999506473541260e-01 7.433333396911621094e-01 6.299997866153717041e-02 2.841666638851165771e-01
5.979940199999999459e+04 3.479999899864196777e-01 7.466666102409362793e-01 7.499997317790985107e-02 3.174999952316284180e-01
5.989940099999999802e+04 3.569999635219573975e-01 7.483333349227905273e-01 6.099999323487281799e-02 2.691666781902313232e-01
5.999939999999999418e+04 3.729999959468841553e-01 7.533333301544189453e-01 7.899998128414154053e-02 3.274999856948852539e-01
6.009939899999999761e+04 3.209999799728393555e-01 7.566666007041931152e-01 6.799998879432678223e-02 2.891666591167449951e-01
6.019939799999999377e+04 3.560000061988830566e-01 7.483333349227905273e-01 7.899997383356094360e-02 3.324999809265136719e-01
6.029939699999999721e+04 3.609999716281890869e-01 7.433333396911621094e-01 7.299998402595520020e-02 3.141666650772094727e-01
6.039939600000000064e+04 3.500000238418579102e-01 7.516666054725646973e-01 6.099999323487281799e-02 2.541666626930236816e-01
6.049939499999999680e+04 3.310000300407409668e-01 7.566666007041931152e-01 3.999999538064002991e-02 1.691666543483734131e-01
6.059939400000000023e+04 3.639999628067016602e-01 7.583333253860473633e-01 7.499998062849044800e-02 3.141666650772094727e-01
6.069939299999999639e+04 3.390000164508819580e-01 7.483333349227905273e-01 7.499998062849044800e-02 3.091666698455810547e-01
6.079939199999999983e+04 3.289999663829803467e-01 7.466666102409362793e-01 7.699998468160629272e-02 3.341666758060455322e-01
6.089939099999999598e+04 3.379999995231628418e-01 7.633333206176757812e-01 7.199997454881668091e-02 3.191666603088378906e-01
6.099938999999999942e+04 3.489999771118164062e-01 7.483333349227905273e-01 7.699997723102569580e-02 3.491666615009307861e-01
6.109938899999999558e+04 3.440000116825103760e-01 7.633333206176757812e-01 6.499998271465301514e-02 2.841666638851165771e-01
6.119938799999999901e+04 3.549999892711639404e-01 7.483333349227905273e-01 7.099997997283935547e-02 3.241666853427886963e-01
6.129938699999999517e+04 3.510000109672546387e-01 7.516666054725646973e-01 6.399998813867568970e-02 2.824999988079071045e-01
6.139938599999999860e+04 3.459999859333038330e-01 7.533333301544189453e-01 5.399999022483825684e-02 2.341666668653488159e-01
6.149938499999999476e+04 3.499999940395355225e-01 7.483333349227905273e-01 5.699999257922172546e-02 2.441666573286056519e-01
6.159938399999999820e+04 3.260000050067901611e-01 7.533333301544189453e-01 7.299998402595520020e-02 3.174999952316284180e-01
6.169938299999999435e+04 3.599999845027923584e-01 7.533333301544189453e-01 7.199997454881668091e-02 3.174999952316284180e-01
6.179938199999999779e+04 3.549999892711639404e-01 7.516666054725646973e-01 5.099999159574508667e-02 2.291666716337203979e-01
6.189938099999999395e+04 3.519999980926513672e-01 7.483333349227905273e-01 7.599997520446777344e-02 3.341666758060455322e-01
6.199937999999999738e+04 3.629999756813049316e-01 7.533333301544189453e-01 7.199997454881668091e-02 3.191666603088378906e-01
6.209937899999999354e+04 3.480000197887420654e-01 7.566666007041931152e-01 7.299998402595520020e-02 3.341666758060455322e-01
6.219937799999999697e+04 3.599999547004699707e-01 7.633332610130310059e-01 6.799998134374618530e-02 3.008333444595336914e-01
6.229937700000000041e+04 3.659999668598175049e-01 7.583333253860473633e-01 6.999998539686203003e-02 3.191666603088378906e-01
6.239937599999999657e+04 3.480000197887420654e-01 7.566666007041931152e-01 7.599998265504837036e-02 3.091666698455810547e-01
6.249937500000000000e+04 3.700000047683715820e-01 7.583333253860473633e-01 6.999997794628143311e-02 3.241666853427886963e-01
6.259937399999999616e+04 3.499999642372131348e-01 7.699999809265136719e-01 7.299998402595520020e-02 3.191666603088378906e-01
6.269937299999999959e+04 3.619999885559082031e-01 7.583333253860473633e-01 7.699997723102569580e-02 3.141666650772094727e-01
6.279937199999999575e+04 3.579999804496765137e-01 7.533333301544189453e-01 7.999997586011886597e-02 3.291666805744171143e-01
6.289937099999999919e+04 3.509999811649322510e-01 7.433333396911621094e-01 6.899998337030410767e-02 2.974999845027923584e-01
6.299936999999999534e+04 3.310000300407409668e-01 7.633333206176757812e-01 6.199998781085014343e-02 2.641666829586029053e-01
6.309936899999999878e+04 3.470000028610229492e-01 7.633333206176757812e-01 7.699998468160629272e-02 3.241666257381439209e-01
6.319936799999999494e+04 3.479999899864196777e-01 7.466666102409362793e-01 8.199997991323471069e-02 3.274999856948852539e-01
6.329936699999999837e+04 3.559999763965606689e-01 7.483333349227905273e-01 6.999997794628143311e-02 3.091666698455810547e-01
6.339936599999999453e+04 3.559999763965606689e-01 7.583333253860473633e-01 7.699998468160629272e-02 3.174999952316284180e-01
6.349936499999999796e+04 3.449999690055847168e-01 7.483333349227905273e-01 7.899997383356094360e-02 3.258333504199981689e-01
6.359936399999999412e+04 3.460000157356262207e-01 7.533333301544189453e-01 6.199999153614044189e-02 2.691666781902313232e-01
6.369936299999999756e+04 3.579999804496765137e-01 7.533333301544189453e-01 7.599997520446777344e-02 3.241666853427886963e-01
6.379936199999999371e+04 3.050000667572021484e-01 7.616665959358215332e-01 7.999997586011886597e-02 3.324999809265136719e-01
6.389936099999999715e+04 3.469999730587005615e-01 7.483333349227905273e-01 7.099997997283935547e-02 3.141666650772094727e-01
6.399936000000000058e+04 3.519999682903289795e-01 7.583333253860473633e-01 6.599998474121093750e-02 2.841666638851165771e-01
6.409935899999999674e+04 3.429999351501464844e-01 7.483333349227905273e-01 7.299997657537460327e-02 3.241666853427886963e-01
6.419935800000000017e+04 3.659999668598175049e-01 7.583333253860473633e-01 7.499998062849044800e-02 3.241666853427886963e-01
6.429935699999999633e+04 3.379999995231628418e-01 7.433333396911621094e-01 7.199998199939727783e-02 3.191666603088378906e-01
6.439935599999999977e+04 3.240000009536743164e-01 7.433333396911621094e-01 6.999997794628143311e-02 3.091666698455810547e-01
6.449935499999999593e+04 3.449999690055847168e-01 7.433333396911621094e-01 7.899997383356094360e-02 3.291666805744171143e-01
6.459935399999999936e+04 3.410000205039978027e-01 7.466666102409362793e-01 7.599997520446777344e-02 3.241666853427886963e-01
6.469935299999999552e+04 3.709999620914459229e-01 7.466667294502258301e-01 6.199999153614044189e-02 2.641666829586029053e-01
6.479935199999999895e+04 3.219999969005584717e-01 7.566666007041931152e-01 7.999997586011886597e-02 3.375000059604644775e-01
6.489935099999999511e+04 3.619999885559082031e-01 7.533333301544189453e-01 7.699998468160629272e-02 3.191666603088378906e-01
6.499934999999999854e+04 3.409999907016754150e-01 7.483333349227905273e-01 7.799997925758361816e-02 3.291666805744171143e-01
6.509934899999999470e+04 3.400000035762786865e-01 7.533333301544189453e-01 5.599999427795410156e-02 2.491666674613952637e-01
6.519934799999999814e+04 3.269999921321868896e-01 7.566666007041931152e-01 7.299997657537460327e-02 3.141666650772094727e-01
6.529934699999999430e+04 3.170000016689300537e-01 7.566666007041931152e-01 6.099999323487281799e-02 2.591666877269744873e-01
6.539934599999999773e+04 3.469999730587005615e-01 7.450000643730163574e-01 6.299999356269836426e-02 2.725000083446502686e-01
6.549934499999999389e+04 3.259999752044677734e-01 7.566666007041931152e-01 7.299997657537460327e-02 3.141666650772094727e-01
6.559934399999999732e+04 3.459999859333038330e-01 7.533333301544189453e-01 4.999999329447746277e-02 2.325000017881393433e-01
6.569934299999999348e+04 3.389999568462371826e-01 7.483333349227905273e-01 5.899998918175697327e-02 2.524999976158142090e-01
6.579934199999998964e+04 3.289999663829803467e-01 7.483333349227905273e-01 5.999999493360519409e-02 2.674999833106994629e-01
6.589934100000000035e+04 3.519999682903289795e-01 7.583333253860473633e-01 7.699998468160629272e-02 3.141666650772094727e-01
6.599933999999999651e+04 3.499999940395355225e-01 7.633332610130310059e-01 5.499999225139617920e-02 2.391666769981384277e-01
6.609933899999999267e+04 3.519999682903289795e-01 7.549999952316284180e-01 7.799997925758361816e-02 3.274999856948852539e-01
6.619933800000000338e+04 3.539999723434448242e-01 7.633332610130310059e-01 6.399998813867568970e-02 2.791666686534881592e-01
6.629933699999999953e+04 3.210000097751617432e-01 7.483333349227905273e-01 5.399999022483825684e-02 2.541666626930236816e-01
6.639933599999999569e+04 3.560000061988830566e-01 7.633332610130310059e-01 8.099998533725738525e-02 3.291666805744171143e-01
6.649933499999999185e+04 3.279999494552612305e-01 7.666666507720947266e-01 6.699997931718826294e-02 2.924999892711639404e-01
6.659933400000000256e+04 3.150000274181365967e-01 7.616665959358215332e-01 7.399997860193252563e-02 3.024999797344207764e-01
6.669933299999999872e+04 3.459999859333038330e-01 7.583333253860473633e-01 6.799998134374618530e-02 3.025000095367431641e-01
6.679933199999999488e+04 3.170000314712524414e-01 7.583333253860473633e-01 5.299999192357063293e-02 2.241666764020919800e-01
6.689933099999999104e+04 3.370000123977661133e-01 7.583333253860473633e-01 5.799999088048934937e-02 2.541666626930236816e-01
6.699933000000000175e+04 3.459999859333038330e-01 7.583333253860473633e-01 6.999998539686203003e-02 3.041667044162750244e-01
6.709932899999999790e+04 3.670000135898590088e-01 7.583333253860473633e-01 7.399997860193252563e-02 3.158333301544189453e-01
6.719932799999999406e+04 3.519999980926513672e-01 7.533333301544189453e-01 7.699998468160629272e-02 3.158333301544189453e-01
6.729932699999999022e+04 3.420000076293945312e-01 7.583333253860473633e-01 7.999997586011886597e-02 3.191666603088378906e-01
6.739932600000000093e+04 3.479999899864196777e-01 7.483333349227905273e-01 6.899998337030410767e-02 2.841666638851165771e-01
6.749932499999999709e+04 3.639999628067016602e-01 7.533333301544189453e-01 7.999997586011886597e-02 3.375000059604644775e-01
6.759932399999999325e+04 3.410000205039978027e-01 7.583333253860473633e-01 8.199997991323471069e-02 3.324999809265136719e-01
6.769932300000000396e+04 3.459999859333038330e-01 7.516666054725646973e-01 7.199998944997787476e-02 3.008333444595336914e-01
6.779932200000000012e+04 3.490000069141387939e-01 7.566666007041931152e-01 7.399997860193252563e-02 3.141666650772094727e-01
6.789932099999999627e+04 3.539999723434448242e-01 7.633333206176757812e-01 6.399998813867568970e-02 2.691666781902313232e-01
6.799931999999999243e+04 3.519999980926513672e-01 7.483333349227905273e-01 7.199997454881668091e-02 2.924999892711639404e-01
6.809931900000000314e+04 3.400000333786010742e-01 7.533333301544189453e-01 7.999998331069946289e-02 3.224999904632568359e-01
6.819931799999999930e+04 3.459999859333038330e-01 7.533333301544189453e-01 6.499999016523361206e-02 2.741666734218597412e-01
6.829931699999999546e+04 3.589999675750732422e-01 7.533333301544189453e-01 7.499998062849044800e-02 3.024999797344207764e-01
6.839931599999999162e+04 3.360000252723693848e-01 7.533333301544189453e-01 6.999998539686203003e-02 2.924999892711639404e-01
6.849931500000000233e+04 3.370000123977661133e-01 7.483333349227905273e-01 7.499998062849044800e-02 3.024999797344207764e-01
6.859931399999999849e+04 3.469999730587005615e-01 7.433333396911621094e-01 7.399997860193252563e-02 3.058333396911621094e-01
6.869931299999999464e+04 3.130000531673431396e-01 7.633333206176757812e-01 7.699998468160629272e-02 3.108333349227905273e-01
6.879931199999999080e+04 3.070000112056732178e-01 7.616665959358215332e-01 7.599997520446777344e-02 3.141666650772094727e-01
6.889931100000000151e+04 3.159999549388885498e-01 7.616665959358215332e-01 7.099997997283935547e-02 2.974999845027923584e-01
6.899930999999999767e+04 3.209999799728393555e-01 7.616665959358215332e-01 6.799998879432678223e-02 2.891666591167449951e-01
6.909930899999999383e+04 3.349999785423278809e-01 7.616665959358215332e-01 7.299998402595520020e-02 3.041667044162750244e-01
6.919930799999998999e+04 3.229999840259552002e-01 7.616665959358215332e-01 7.699998468160629272e-02 3.108333647251129150e-01
6.929930700000000070e+04 3.609999716281890869e-01 7.633332610130310059e-01 7.399998605251312256e-02 3.125000000000000000e-01
6.939930599999999686e+04 3.089999854564666748e-01 7.533333301544189453e-01 7.699998468160629272e-02 3.241666853427886963e-01
6.949930499999999302e+04 3.540000021457672119e-01 7.433333396911621094e-01 7.399997860193252563e-02 2.991666793823242188e-01
6.959930400000000373e+04 3.229999542236328125e-01 7.616665959358215332e-01 7.499998062849044800e-02 3.041666746139526367e-01
6.969930299999999988e+04 3.659999668598175049e-01 7.583333253860473633e-01 7.299998402595520020e-02 3.025000095367431641e-01
6.979930199999999604e+04 3.509999811649322510e-01 7.633332610130310059e-01 7.699998468160629272e-02 3.141666650772094727e-01
6.989930099999999220e+04 3.579999804496765137e-01 7.583333253860473633e-01 5.999998748302459717e-02 2.741666734218597412e-01
6.999930000000000291e+04 3.219999969005584717e-01 7.633333206176757812e-01 7.099997997283935547e-02 3.041666746139526367e-01
7.009929899999999907e+04 3.539999723434448242e-01 7.583333253860473633e-01 7.499998062849044800e-02 3.091666698455810547e-01
7.019929799999999523e+04 3.419999480247497559e-01 7.683332562446594238e-01 7.699997723102569580e-02 3.091666698455810547e-01
7.029929699999999139e+04 3.329999744892120361e-01 7.633333206176757812e-01 7.299998402595520020e-02 3.041666746139526367e-01
7.039929600000000210e+04 3.469999730587005615e-01 7.583333253860473633e-01 7.899997383356094360e-02 3.291666805744171143e-01
7.049929499999999825e+04 3.549999892711639404e-01 7.583333253860473633e-01 6.799998879432678223e-02 2.891666591167449951e-01
7.059929399999999441e+04 3.069999516010284424e-01 7.533333301544189453e-01 6.199999153614044189e-02 2.641666829586029053e-01
7.069929299999999057e+04 3.390000164508819580e-01 7.466666102409362793e-01 7.799997925758361816e-02 3.341666758060455322e-01
7.079929200000000128e+04 3.409999907016754150e-01 7.616665959358215332e-01 6.199999153614044189e-02 2.791666686534881592e-01
7.089929099999999744e+04 3.370000123977661133e-01 7.616665959358215332e-01 6.399998813867568970e-02 2.841666638851165771e-01
7.099928999999999360e+04 3.339999616146087646e-01 7.533333301544189453e-01 5.799999460577964783e-02 2.741666734218597412e-01
7.109928899999998976e+04 3.459999859333038330e-01 7.583333253860473633e-01 8.099998533725738525e-02 3.341666758060455322e-01
7.119928800000000047e+04 3.170000016689300537e-01 7.666666507720947266e-01 6.999998539686203003e-02 3.141666650772094727e-01
7.129928699999999662e+04 3.269999623298645020e-01 7.666666507720947266e-01 8.099997043609619141e-02 3.241666853427886963e-01
7.139928599999999278e+04 3.429999351501464844e-01 7.633333206176757812e-01 7.099997252225875854e-02 3.191666603088378906e-01
7.149928500000000349e+04 3.179999589920043945e-01 7.533333301544189453e-01 6.599998474121093750e-02 3.075000047683715820e-01
7.159928399999999965e+04 3.479999899864196777e-01 7.633333206176757812e-01 7.699998468160629272e-02 3.224999904632568359e-01
7.169928299999999581e+04 3.569999337196350098e-01 7.583333253860473633e-01 7.299998402595520020e-02 3.291667103767395020e-01
7.179928199999999197e+04 3.669999539852142334e-01 7.533333301544189453e-01 7.399997860193252563e-02 3.191666901111602783e-01
7.189928100000000268e+04 3.340000212192535400e-01 7.583333253860473633e-01 7.299998402595520020e-02 3.224999904632568359e-01
7.199927999999999884e+04 3.479999601840972900e-01 7.683332562446594238e-01 7.399997860193252563e-02 3.125000000000000000e-01
7.209927899999999499e+04 3.160000443458557129e-01 7.683332562446594238e-01 7.299997657537460327e-02 3.125000000000000000e-01
7.219927799999999115e+04 3.599999845027923584e-01 7.466667294502258301e-01 7.299998402595520020e-02 3.024999797344207764e-01
7.229927700000000186e+04 3.509999811649322510e-01 7.733332514762878418e-01 4.599999263882637024e-02 1.991666555404663086e-01
7.239927599999999802e+04 3.569999635219573975e-01 7.583333253860473633e-01 7.799997925758361816e-02 3.324999809265136719e-01
7.249927499999999418e+04 3.310000300407409668e-01 7.633333206176757812e-01 7.899998128414154053e-02 3.174999952316284180e-01
7.259927399999999034e+04 3.189999759197235107e-01 7.583333253860473633e-01 7.899998128414154053e-02 3.075000047683715820e-01
7.269927300000000105e+04 3.250000178813934326e-01 7.633333206176757812e-01 6.799998879432678223e-02 2.941666841506958008e-01
7.279927199999999721e+04 3.000000715255737305e-01 7.633333206176757812e-01 6.999998539686203003e-02 3.041666746139526367e-01
7.289927099999999336e+04 3.349999785423278809e-01 7.616665959358215332e-01 6.699997931718826294e-02 2.841666638851165771e-01
7.299926999999998952e+04 3.300000429153442383e-01 7.666666507720947266e-01 7.299998402595520020e-02 3.108333349227905273e-01
7.309926900000000023e+04 3.529999554157257080e-01 7.450000643730163574e-01 7.399998605251312256e-02 2.958333492279052734e-01
7.319926799999999639e+04 3.599999547004699707e-01 7.533333301544189453e-01 7.599998265504837036e-02 3.191666603088378906e-01
7.329926699999999255e+04 3.080000877380371094e-01 7.616665959358215332e-01 5.299999192357063293e-02 2.241666764020919800e-01
7.339926600000000326e+04 3.679999411106109619e-01 7.533333301544189453e-01 7.599998265504837036e-02 3.291666805744171143e-01
7.349926499999999942e+04 3.560000061988830566e-01 7.533333301544189453e-01 6.299998611211776733e-02 2.791666686534881592e-01
7.359926399999999558e+04 3.389999568462371826e-01 7.683332562446594238e-01 4.199999570846557617e-02 1.841666549444198608e-01
7.369926299999999173e+04 3.529999852180480957e-01 7.583333253860473633e-01 5.599998682737350464e-02 2.341666668653488159e-01
7.379926200000000244e+04 3.370000422000885010e-01 7.583333253860473633e-01 6.799998134374618530e-02 3.041666746139526367e-01
7.389926099999999860e+04 3.549999892711639404e-01 7.483333349227905273e-01 7.399998605251312256e-02 3.308333456516265869e-01
7.399925999999999476e+04 3.410000205039978027e-01 7.533333301544189453e-01 7.099997997283935547e-02 3.191666603088378906e-01
7.409925899999999092e+04 3.619999587535858154e-01 7.416666746139526367e-01 7.599997520446777344e-02 3.191666603088378906e-01
7.419925800000000163e+04 3.529999852180480957e-01 7.433333396911621094e-01 7.599997520446777344e-02 3.191666603088378906e-01
7.429925699999999779e+04 3.639999330043792725e-01 7.583333253860473633e-01 6.499998271465301514e-02 2.991666793823242188e-01
7.439925599999999395e+04 3.299999833106994629e-01 7.566666007041931152e-01 6.599997729063034058e-02 2.991666793823242188e-01
7.449925499999999010e+04 3.549999594688415527e-01 7.583333253860473633e-01 6.699997931718826294e-02 3.041666746139526367e-01
7.459925400000000081e+04 3.549999892711639404e-01 7.633333206176757812e-01 6.499998271465301514e-02 2.841666638851165771e-01
7.469925299999999697e+04 3.319999873638153076e-01 7.666666507720947266e-01 6.499998271465301514e-02 2.841666638851165771e-01
7.479925199999999313e+04 3.269999921321868896e-01 7.666666507720947266e-01 5.999998748302459717e-02 2.908333241939544678e-01
7.489925099999998929e+04 3.000001311302185059e-01 7.616665959358215332e-01 7.599997520446777344e-02 3.174999952316284180e-01
7.499925000000000000e+04 3.050000667572021484e-01 7.666666507720947266e-01 6.799997389316558838e-02 3.091666698455810547e-01
7.509924899999999616e+04 3.519999980926513672e-01 7.633333206176757812e-01 7.699998468160629272e-02 3.041666746139526367e-01
7.519924799999999232e+04 3.609999716281890869e-01 7.733332514762878418e-01 6.999997794628143311e-02 3.191666901111602783e-01
7.529924700000000303e+04 3.519999682903289795e-01 7.633333206176757812e-01 7.099997252225875854e-02 3.191666901111602783e-01
7.539924599999999919e+04 3.559999763965606689e-01 7.616665959358215332e-01 7.199997454881668091e-02 3.241667151451110840e-01
7.549924499999999534e+04 3.350000381469726562e-01 7.666666507720947266e-01 7.299997657537460327e-02 3.125000000000000000e-01
7.559924399999999150e+04 3.599999845027923584e-01 7.733332514762878418e-01 4.899999871850013733e-02 1.941666305065155029e-01
7.569924300000000221e+04 3.449999988079071045e-01 7.683332562446594238e-01 6.699997931718826294e-02 2.991666793823242188e-01
7.579924199999999837e+04 3.439999818801879883e-01 7.666666507720947266e-01 4.699999094009399414e-02 2.091666609048843384e-01
7.589924099999999453e+04 3.370000123977661133e-01 7.666666507720947266e-01 7.399997860193252563e-02 3.091666698455810547e-01
7.599923999999999069e+04 3.479999601840972900e-01 7.633332610130310059e-01 7.399997860193252563e-02 3.125000000000000000e-01
7.609923900000000140e+04 3.539999723434448242e-01 7.666666507720947266e-01 6.999997794628143311e-02 3.141666650772094727e-01
7.619923799999999756e+04 3.539999723434448242e-01 7.683332562446594238e-01 7.899998128414154053e-02 3.391666710376739502e-01
7.629923699999999371e+04 3.519999682903289795e-01 7.683332562446594238e-01 7.499998062849044800e-02 3.191666603088378906e-01
7.639923599999998987e+04 3.649999201297760010e-01 7.633332610130310059e-01 7.599998265504837036e-02 3.191666603088378906e-01
7.649923500000000058e+04 3.689999580383300781e-01 7.633332610130310059e-01 5.799999088048934937e-02 2.591666877269744873e-01
7.659923399999999674e+04 3.579999804496765137e-01 7.683332562446594238e-01 7.999997586011886597e-02 3.375000059604644775e-01
7.669923299999999290e+04 3.540000021457672119e-01 7.683332562446594238e-01 7.799998670816421509e-02 3.158333599567413330e-01
7.679923199999998906e+04 3.460000157356262207e-01 7.683332562446594238e-01 7.799997925758361816e-02 3.224999904632568359e-01
7.689923099999999977e+04 3.149999976158142090e-01 7.616665959358215332e-01 8.099998533725738525e-02 3.141666650772094727e-01
7.699922999999999593e+04 3.080000281333923340e-01 7.566666007041931152e-01 7.899998128414154053e-02 3.308333456516265869e-01
7.709922899999999208e+04 3.429999947547912598e-01 7.699999809265136719e-01 7.899998128414154053e-02 3.141666650772094727e-01
7.719922800000000279e+04 3.159999847412109375e-01 7.633333206176757812e-01 7.699998468160629272e-02 3.375000059604644775e-01
7.729922699999999895e+04 3.459999859333038330e-01 7.633333206176757812e-01 6.899998337030410767e-02 3.174999952316284180e-01
7.739922599999999511e+04 3.080000281333923340e-01 7.666666507720947266e-01 7.799997925758361816e-02 3.375000059604644775e-01
7.749922499999999127e+04 3.559999763965606689e-01 7.583333253860473633e-01 8.099997043609619141e-02 3.341666758060455322e-01
7.759922400000000198e+04 3.380000293254852295e-01 7.666666507720947266e-01 7.799997925758361816e-02 3.375000059604644775e-01
7.769922299999999814e+04 3.100000023841857910e-01 7.666666507720947266e-01 4.799999669194221497e-02 2.091666609048843384e-01
7.779922199999999430e+04 2.920000255107879639e-01 7.533333301544189453e-01 7.099997997283935547e-02 3.091666698455810547e-01
7.789922099999999045e+04 3.629999458789825439e-01 7.633333206176757812e-01 7.799997925758361816e-02 3.191666603088378906e-01
7.799922000000000116e+04 3.410000205039978027e-01 7.633333206176757812e-01 8.199997991323471069e-02 3.291666805744171143e-01
7.809921899999999732e+04 3.519999682903289795e-01 7.633333206176757812e-01 7.999997586011886597e-02 3.241666853427886963e-01
7.819921799999999348e+04 3.619999885559082031e-01 7.633333206176757812e-01 7.899998128414154053e-02 3.208333551883697510e-01
7.829921699999998964e+04 3.659999370574951172e-01 7.633332610130310059e-01 7.399997860193252563e-02 3.091666698455810547e-01
7.839921600000000035e+04 3.529999852180480957e-01 7.683332562446594238e-01 8.099998533725738525e-02 3.208333551883697510e-01
7.849921499999999651e+04 3.679999411106109619e-01 7.683332562446594238e-01 7.799997925758361816e-02 3.175000250339508057e-01
7.859921399999999267e+04 3.599999547004699707e-01 7.583333253860473633e-01 7.199998199939727783e-02 3.125000000000000000e-01
7.869921300000000338e+04 3.180000185966491699e-01 7.633333206176757812e-01 8.199997991323471069e-02 3.191666603088378906e-01
7.879921199999999953e+04 3.479999601840972900e-01 7.633333206176757812e-01 7.999997586011886597e-02 3.041666746139526367e-01
7.889921099999999569e+04 3.649999797344207764e-01 7.783332467079162598e-01 6.899998337030410767e-02 2.874999940395355225e-01
7.899920999999999185e+04 3.549999594688415527e-01 7.716666460037231445e-01 8.199996501207351685e-02 3.241667151451110840e-01
7.909920900000000256e+04 3.719999492168426514e-01 7.683332562446594238e-01 7.999997586011886597e-02 3.341666758060455322e-01
7.919920799999999872e+04 3.289999961853027344e-01 7.633333206176757812e-01 8.299997448921203613e-02 3.191666603088378906e-01
7.929920699999999488e+04 3.589999377727508545e-01 7.583333253860473633e-01 8.499997854232788086e-02 3.274999856948852539e-01
7.939920599999999104e+04 3.609999716281890869e-01 7.683332562446594238e-01 6.799998879432678223e-02 2.991666793823242188e-01
7.949920500000000175e+04 3.589999675750732422e-01 7.683332562446594238e-01 6.899998337030410767e-02 3.024999797344207764e-01
7.959920399999999790e+04 3.129999935626983643e-01 7.666666507720947266e-01 8.199997991323471069e-02 3.241666853427886963e-01
7.969920299999999406e+04 3.609999418258666992e-01 7.633332610130310059e-01 6.399998813867568970e-02 2.891666591167449951e-01
7.979920199999999022e+04 3.609999716281890869e-01 7.683332562446594238e-01 7.699998468160629272e-02 3.175000250339508057e-01
7.989920100000000093e+04 3.629999458789825439e-01 7.633332610130310059e-01 7.799997180700302124e-02 3.224999904632568359e-01
7.999919999999999709e+04 3.529999852180480957e-01 7.616665959358215332e-01 6.999998539686203003e-02 3.024999797344207764e-01
8.009919899999999325e+04 3.459999859333038330e-01 7.666666507720947266e-01 6.499999016523361206e-02 2.874999940395355225e-01
8.019919799999998941e+04 3.659999668598175049e-01 7.683332562446594238e-01 7.699998468160629272e-02 3.191666603088378906e-01
8.029919700000000012e+04 3.219999670982360840e-01 7.633333206176757812e-01 7.799998670816421509e-02 3.191666603088378906e-01
8.039919599999999627e+04 3.440000116825103760e-01 7.766666412353515625e-01 6.199998408555984497e-02 2.891666591167449951e-01
8.049919499999999243e+04 3.589999675750732422e-01 7.783332467079162598e-01 7.899998128414154053e-02 3.091666698455810547e-01
8.059919400000000314e+04 3.789999783039093018e-01 7.816665768623352051e-01 7.399997860193252563e-02 2.891666591167449951e-01
8.069919299999999930e+04 3.349999785423278809e-01 7.766666412353515625e-01 7.699997723102569580e-02 3.091666698455810547e-01
8.079919199999999546e+04 3.740000128746032715e-01 7.783332467079162598e-01 7.499998062849044800e-02 3.091666698455810547e-01
8.089919099999999162e+04 3.569999635219573975e-01 7.716666460037231445e-01 7.499998062849044800e-02 2.991666793823242188e-01
8.099919000000000233e+04 3.439999818801879883e-01 7.766666412353515625e-01 7.299997657537460327e-02 3.091666698455810547e-01
8.109918899999999849e+04 3.819999992847442627e-01 7.749999165534973145e-01 7.799997925758361816e-02 3.241666853427886963e-01
8.119918799999999464e+04 3.619999587535858154e-01 7.766666412353515625e-01 8.199998736381530762e-02 3.191666603088378906e-01
8.129918699999999080e+04 3.510000109672546387e-01 7.666666507720947266e-01 7.399997860193252563e-02 2.991666793823242188e-01
8.139918600000000151e+04 3.329999744892120361e-01 7.766666412353515625e-01 7.799996435642242432e-02 3.141666948795318604e-01
8.149918499999999767e+04 3.519999980926513672e-01 7.716666460037231445e-01 7.999997586011886597e-02 3.091666698455810547e-01
8.159918399999999383e+04 3.619999587535858154e-01 7.716666460037231445e-01 8.199997991323471069e-02 3.141666650772094727e-01
8.169918299999998999e+04 3.449999988079071045e-01 7.683332562446594238e-01 8.199997991323471069e-02 3.224999904632568359e-01
8.179918200000000070e+04 3.250000178813934326e-01 7.716666460037231445e-01 7.499997317790985107e-02 3.175000250339508057e-01
8.189918099999999686e+04 3.429999947547912598e-01 7.666666507720947266e-01 7.399997860193252563e-02 3.274999856948852539e-01
8.199917999999999302e+04 3.440000116825103760e-01 7.766666412353515625e-01 7.199997454881668091e-02 2.824999988079071045e-01
8.209917899999998917e+04 3.599999547004699707e-01 7.716665267944335938e-01 7.199996709823608398e-02 2.941666841506958008e-01
8.219917799999999988e+04 3.509999811649322510e-01 7.633332610130310059e-01 5.899998918175697327e-02 2.591666877269744873e-01
8.229917699999999604e+04 3.679999411106109619e-01 7.533333301544189453e-01 7.199997454881668091e-02 2.824999988079071045e-01
8.239917599999999220e+04 3.380000293254852295e-01 7.666666507720947266e-01 7.199997454881668091e-02 3.024999797344207764e-01
8.249917500000000291e+04 3.390000462532043457e-01 7.683332562446594238e-01 6.599997729063034058e-02 2.841666638851165771e-01
8.259917399999999907e+04 3.589999973773956299e-01 7.683332562446594238e-01 7.799997925758361816e-02 3.274999856948852539e-01
8.269917299999999523e+04 3.449999690055847168e-01 7.633333206176757812e-01 7.699996978044509888e-02 3.108333647251129150e-01
8.279917199999999139e+04 3.470000028610229492e-01 7.733332514762878418e-01 8.399997651576995850e-02 3.391666710376739502e-01
8.289917100000000210e+04 3.499999940395355225e-01 7.666666507720947266e-01 8.199997991323471069e-02 3.158333599567413330e-01
8.299916999999999825e+04 3.719999492168426514e-01 7.816665768623352051e-01 7.499998062849044800e-02 2.808333635330200195e-01
8.309916899999999441e+04 3.230000138282775879e-01 7.716666460037231445e-01 7.699997723102569580e-02 3.108333647251129150e-01
8.319916799999999057e+04 3.679999709129333496e-01 7.733332514762878418e-01 8.099997043609619141e-02 3.191666603088378906e-01
8.329916700000000128e+04 3.639999628067016602e-01 7.733332514762878418e-01 7.499997317790985107e-02 2.941666841506958008e-01
8.339916599999999744e+04 3.340000212192535400e-01 7.683332562446594238e-01 6.699997931718826294e-02 2.841666638851165771e-01
8.349916499999999360e+04 3.699999153614044189e-01 7.733332514762878418e-01 6.599998474121093750e-02 2.741666734218597412e-01
8.359916399999998976e+04 3.510000109672546387e-01 7.733332514762878418e-01 7.199997454881668091e-02 2.941666841506958008e-01
8.369916300000000047e+04 3.759999871253967285e-01 7.783332467079162598e-01 7.299997657537460327e-02 2.924999892711639404e-01
8.379916199999999662e+04 3.680000305175781250e-01 7.866665720939636230e-01 6.799997389316558838e-02 2.824999988079071045e-01
8.389916099999999278e+04 3.609999716281890869e-01 7.766666412353515625e-01 6.599998474121093750e-02 2.641666829586029053e-01
8.399915999999998894e+04 3.510000109672546387e-01 7.766666412353515625e-01 7.599997520446777344e-02 2.991666793823242188e-01
8.409915899999999965e+04 3.509999811649322510e-01 7.799999117851257324e-01 7.599997520446777344e-02 2.941666841506958008e-01
8.419915799999999581e+04 3.829999566078186035e-01 7.783332467079162598e-01 7.699997723102569580e-02 3.041666746139526367e-01
8.429915699999999197e+04 3.410000205039978027e-01 7.733332514762878418e-01 6.999997794628143311e-02 2.941666841506958008e-01
8.439915600000000268e+04 3.600000441074371338e-01 7.816666364669799805e-01 6.999997794628143311e-02 3.041667044162750244e-01
8.449915499999999884e+04 3.549999892711639404e-01 7.866665720939636230e-01 7.699998468160629272e-02 3.091666698455810547e-01
8.459915399999999499e+04 3.610000014305114746e-01 7.849999070167541504e-01 7.999997586011886597e-02 3.141666650772094727e-01
8.469915299999999115e+04 3.350000381469726562e-01 7.766666412353515625e-01 7.499998062849044800e-02 3.141666650772094727e-01
8.479915200000000186e+04 3.679999709129333496e-01 7.816665768623352051e-01 7.999997586011886597e-02 3.041666746139526367e-01
8.489915099999999802e+04 3.799999654293060303e-01 7.683332562446594238e-01 8.299998193979263306e-02 3.091666698455810547e-01
8.499914999999999418e+04 3.669999539852142334e-01 7.866665720939636230e-01 7.699998468160629272e-02 2.975000143051147461e-01
8.509914899999999034e+04 3.619999885559082031e-01 7.816666364669799805e-01 8.299998193979263306e-02 3.125000000000000000e-01
8.519914800000000105e+04 3.719999492168426514e-01 7.616665959358215332e-01 8.099998533725738525e-02 3.091666698455810547e-01
8.529914699999999721e+04 3.250000178813934326e-01 7.666666507720947266e-01 7.799997925758361816e-02 3.041666746139526367e-01
8.539914599999999336e+04 3.410000205039978027e-01 7.766666412353515625e-01 7.499998062849044800e-02 3.091666698455810547e-01
8.549914499999998952e+04 3.519999682903289795e-01 7.716666460037231445e-01 7.899998128414154053e-02 3.091666698455810547e-01
8.559914400000000023e+04 3.459999859333038330e-01 7.733332514762878418e-01 7.899997383356094360e-02 3.108333349227905273e-01
8.569914299999999639e+04 3.539999723434448242e-01 7.783332467079162598e-01 7.199998199939727783e-02 2.841666638851165771e-01
8.579914199999999255e+04 3.569999635219573975e-01 7.633332610130310059e-01 7.099997997283935547e-02 2.841666638851165771e-01
8.589914099999998871e+04 3.660000264644622803e-01 7.733332514762878418e-01 7.599999010562896729e-02 2.958333492279052734e-01
8.599913999999999942e+04 3.550000190734863281e-01 7.716665267944335938e-01 7.199998199939727783e-02 2.858333587646484375e-01
8.609913899999999558e+04 3.360000550746917725e-01 7.666666507720947266e-01 7.599998265504837036e-02 3.075000047683715820e-01
8.619913799999999173e+04 3.689999580383300781e-01 7.583333253860473633e-01 7.499998062849044800e-02 2.941666841506958008e-01
8.629913700000000244e+04 3.239999711513519287e-01 7.583333253860473633e-01 6.399998813867568970e-02 2.541666626930236816e-01
8.639913599999999860e+04 3.420000076293945312e-01 7.633333206176757812e-01 7.299998402595520020e-02 2.941666841506958008e-01
8.649913499999999476e+04 3.370000123977661133e-01 7.483333349227905273e-01 7.699998468160629272e-02 3.041666746139526367e-01
8.659913399999999092e+04 3.549999892711639404e-01 7.666666507720947266e-01 7.499998062849044800e-02 2.891666591167449951e-01
8.669913300000000163e+04 3.239999711513519287e-01 7.583333253860473633e-01 6.699998676776885986e-02 2.641666829586029053e-01
8.679913199999999779e+04 3.330000638961791992e-01 7.816666364669799805e-01 6.399998813867568970e-02 2.691666781902313232e-01
8.689913099999999395e+04 3.530000150203704834e-01 7.816666364669799805e-01 7.899997383356094360e-02 3.158333599567413330e-01
8.699912999999999010e+04 3.619999885559082031e-01 7.716665267944335938e-01 6.299998611211776733e-02 2.691666781902313232e-01
8.709912900000000081e+04 3.669999539852142334e-01 7.766665220260620117e-01 6.099998950958251953e-02 2.624999880790710449e-01
8.719912799999999697e+04 3.490000069141387939e-01 7.783332467079162598e-01 7.699997723102569580e-02 3.191666603088378906e-01
8.729912699999999313e+04 3.699999451637268066e-01 7.816665768623352051e-01 7.699998468160629272e-02 3.158333301544189453e-01
8.739912599999998929e+04 3.370000422000885010e-01 7.766666412353515625e-01 7.499998062849044800e-02 2.958333492279052734e-01
8.749912500000000000e+04 3.230000138282775879e-01 7.716666460037231445e-01 7.799997925758361816e-02 3.158333301544189453e-01
8.759912399999999616e+04 3.390000462532043457e-01 7.766666412353515625e-01 7.499998062849044800e-02 2.975000143051147461e-01
8.769912299999999232e+04 3.789999783039093018e-01 7.816665768623352051e-01 6.299999356269836426e-02 2.641666829586029053e-01
8.779912200000000303e+04 3.560000061988830566e-01 7.816665768623352051e-01 8.099998533725738525e-02 3.008333444595336914e-01
8.789912099999999919e+04 3.509999513626098633e-01 7.683332562446594238e-01 7.599998265504837036e-02 3.091666698455810547e-01
8.799911999999999534e+04 3.630000352859497070e-01 7.733332514762878418e-01 7.599998265504837036e-02 3.041667044162750244e-01
8.809911899999999150e+04 2.940000295639038086e-01 7.616665959358215332e-01 8.399997651576995850e-02 3.158333599567413330e-01
8.819911800000000221e+04 3.480000197887420654e-01 7.683332562446594238e-01 8.399998396635055542e-02 3.191666603088378906e-01
8.829911699999999837e+04 3.220000863075256348e-01 7.666666507720947266e-01 7.999997586011886597e-02 3.058333396911621094e-01
8.839911599999999453e+04 3.549999892711639404e-01 7.716665267944335938e-01 7.599998265504837036e-02 3.141666650772094727e-01
8.849911499999999069e+04 3.549999892711639404e-01 7.766665220260620117e-01 8.099997043609619141e-02 3.091666698455810547e-01
8.859911400000000140e+04 3.529999852180480957e-01 7.883332371711730957e-01 7.499998062849044800e-02 3.141666650772094727e-01
8.869911299999999756e+04 3.549999594688415527e-01 7.766665220260620117e-01 7.799997925758361816e-02 2.991666793823242188e-01
8.879911199999999371e+04 3.150000274181365967e-01 7.716666460037231445e-01 7.399997860193252563e-02 2.958333492279052734e-01
8.889911099999998987e+04 3.460000157356262207e-01 7.733332514762878418e-01 7.399997860193252563e-02 2.941666841506958008e-01
8.899911000000000058e+04 3.340000212192535400e-01 7.733332514762878418e-01 7.699998468160629272e-02 2.958333492279052734e-01
8.909910899999999674e+04 3.380000293254852295e-01 7.766666412353515625e-01 7.599997520446777344e-02 3.141666650772094727e-01
8.919910799999999290e+04 3.690000176429748535e-01 7.599999904632568359e-01 7.599997520446777344e-02 3.091666698455810547e-01
8.929910699999998906e+04 3.129999935626983643e-01 7.716666460037231445e-01 7.599997520446777344e-02 3.041666746139526367e-01
8.939910599999999977e+04 3.449999988079071045e-01 7.733332514762878418e-01 7.699998468160629272e-02 3.141666650772094727e-01
8.949910499999999593e+04 3.689999282360076904e-01 7.766665220260620117e-01 7.899998128414154053e-02 3.058333396911621094e-01
8.959910399999999208e+04 3.499999642372131348e-01 7.683332562446594238e-01 7.899998128414154053e-02 3.008333444595336914e-01
8.969910300000000279e+04 3.050000369548797607e-01 7.666666507720947266e-01 8.299998193979263306e-02 3.108333349227905273e-01
8.979910199999999895e+04 3.629999756813049316e-01 7.649999856948852539e-01 7.499998062849044800e-02 3.091666698455810547e-01
8.989910099999999511e+04 3.360000550746917725e-01 7.766666412353515625e-01 7.399998605251312256e-02 2.941666841506958008e-01
8.999909999999999127e+04 3.320000469684600830e-01 7.816666364669799805e-01 7.599998265504837036e-02 3.191666603088378906e-01
9.009909900000000198e+04 3.469999730587005615e-01 7.816665768623352051e-01 6.299998611211776733e-02 2.741666734218597412e-01
9.019909799999999814e+04 3.129999935626983643e-01 7.716666460037231445e-01 7.299997657537460327e-02 2.941666841506958008e-01
9.029909699999999430e+04 3.519999980926513672e-01 7.816665768623352051e-01 7.299998402595520020e-02 2.975000143051147461e-01
9.039909599999999045e+04 3.330000340938568115e-01 7.766666412353515625e-01 7.399997860193252563e-02 3.041667044162750244e-01
9.049909500000000116e+04 3.690000176429748535e-01 7.616665959358215332e-01 7.299998402595520020e-02 2.941666841506958008e-01
9.059909399999999732e+04 3.199999928474426270e-01 7.716666460037231445e-01 7.299998402595520020e-02 2.841666638851165771e-01
9.069909299999999348e+04 3.459999859333038330e-01 7.766665220260620117e-01 7.199998199939727783e-02 2.941666841506958008e-01
9.079909199999998964e+04 3.420000076293945312e-01 7.766665220260620117e-01 6.999997794628143311e-02 2.991666793823242188e-01
9.089909100000000035e+04 3.010000288486480713e-01 7.616665959358215332e-01 7.099997997283935547e-02 3.008333444595336914e-01
9.099908999999999651e+04 3.330000638961791992e-01 7.716666460037231445e-01 6.999997794628143311e-02 2.941666841506958008e-01
9.109908899999999267e+04 3.539999723434448242e-01 7.766665220260620117e-01 7.699997723102569580e-02 2.958333492279052734e-01
9.119908799999998882e+04 3.569999635219573975e-01 7.583333253860473633e-01 6.899998337030410767e-02 2.941666841506958008e-01
9.129908699999999953e+04 3.400000333786010742e-01 7.749999165534973145e-01 7.499997317790985107e-02 2.891666889190673828e-01
9.139908599999999569e+04 3.599999845027923584e-01 7.649999856948852539e-01 7.599998265504837036e-02 3.141666948795318604e-01
9.149908499999999185e+04 3.300000727176666260e-01 7.766666412353515625e-01 7.599997520446777344e-02 3.091666698455810547e-01
9.159908400000000256e+04 3.639999926090240479e-01 7.766665220260620117e-01 7.499998062849044800e-02 3.091666698455810547e-01
9.169908299999999872e+04 3.509999811649322510e-01 7.716665267944335938e-01 5.099999159574508667e-02 2.291666716337203979e-01
9.179908199999999488e+04 3.470000028610229492e-01 7.716665267944335938e-01 7.199998199939727783e-02 2.891666591167449951e-01
9.189908099999999104e+04 3.469999730587005615e-01 7.716665267944335938e-01 6.899998337030410767e-02 2.841666638851165771e-01
9.199908000000000175e+04 3.499999940395355225e-01 7.816665768623352051e-01 6.799997389316558838e-02 2.741666734218597412e-01
9.209907899999999790e+04 3.400000035762786865e-01 7.866665720939636230e-01 7.399997860193252563e-02 2.991666793823242188e-01
9.219907799999999406e+04 3.519999980926513672e-01 7.766665220260620117e-01 7.399998605251312256e-02 2.958333194255828857e-01
9.229907699999999022e+04 3.629999458789825439e-01 7.666666507720947266e-01 7.799997925758361816e-02 3.041666746139526367e-01
9.239907600000000093e+04 3.340000510215759277e-01 7.816666364669799805e-01 6.299998611211776733e-02 2.624999880790710449e-01
9.249907499999999709e+04 3.559999763965606689e-01 7.716665267944335938e-01 7.499998062849044800e-02 3.041666746139526367e-01
9.259907399999999325e+04 3.360000252723693848e-01 7.766666412353515625e-01 6.999997794628143311e-02 2.991666793823242188e-01
9.269907299999998941e+04 3.379999995231628418e-01 7.816665768623352051e-01 7.199998199939727783e-02 2.941666841506958008e-01
9.279907200000000012e+04 3.190000057220458984e-01 7.716666460037231445e-01 7.199998199939727783e-02 2.858333587646484375e-01
9.289907099999999627e+04 3.639999330043792725e-01 7.616665959358215332e-01 7.299998402595520020e-02 2.975000143051147461e-01
9.299906999999999243e+04 3.400000333786010742e-01 7.799999117851257324e-01 6.699997931718826294e-02 2.691666781902313232e-01
9.309906899999998859e+04 3.499999940395355225e-01 7.733332514762878418e-01 7.399998605251312256e-02 2.791666686534881592e-01
9.319906799999999930e+04 3.370000422000885010e-01 7.799999117851257324e-01 7.799997925758361816e-02 3.091666698455810547e-01
9.329906699999999546e+04 3.380000293254852295e-01 7.849999070167541504e-01 7.199998944997787476e-02 2.841666638851165771e-01
9.339906599999999162e+04 3.110000491142272949e-01 7.716666460037231445e-01 7.899998128414154053e-02 2.991666793823242188e-01
9.349906500000000233e+04 3.459999263286590576e-01 7.716665267944335938e-01 8.099998533725738525e-02 3.058333396911621094e-01
9.359906399999999849e+04 3.670000433921813965e-01 7.683332562446594238e-01 6.999998539686203003e-02 2.741666734218597412e-01
9.369906299999999464e+04 3.660000562667846680e-01 7.899999022483825684e-01 7.799998670816421509e-02 2.958333492279052734e-01
9.379906199999999080e+04 3.609999716281890869e-01 7.733332514762878418e-01 8.099998533725738525e-02 3.041666746139526367e-01
9.389906100000000151e+04 3.609999716281890869e-01 7.866665720939636230e-01 7.199998944997787476e-02 2.791666686534881592e-01
9.399905999999999767e+04 3.659999668598175049e-01 7.766665220260620117e-01 8.199998736381530762e-02 3.158333301544189453e-01
9.409905899999999383e+04 3.479999899864196777e-01 7.716665267944335938e-01 5.699999257922172546e-02 2.341666668653488159e-01
9.419905799999998999e+04 3.270000517368316650e-01 7.766665220260620117e-01 8.299998193979263306e-02 3.141666650772094727e-01
9.429905700000000070e+04 3.709999620914459229e-01 7.766665220260620117e-01 7.799997925758361816e-02 3.108333349227905273e-01
9.439905599999999686e+04 3.530000150203704834e-01 7.766665220260620117e-01 8.099998533725738525e-02 3.158333301544189453e-01
9.449905499999999302e+04 3.310000598430633545e-01 7.766665220260620117e-01 8.199998736381530762e-02 3.058333396911621094e-01
9.459905399999998917e+04 3.540000021457672119e-01 7.733332514762878418e-01 7.599998265504837036e-02 3.141666650772094727e-01
9.469905299999999988e+04 3.330000340938568115e-01 7.683332562446594238e-01 7.499998062849044800e-02 3.108333349227905273e-01
9.479905199999999604e+04 3.649999201297760010e-01 7.616665959358215332e-01 7.899998128414154053e-02 3.008333444595336914e-01
9.489905099999999220e+04 3.340000808238983154e-01 7.799999117851257324e-01 8.099998533725738525e-02 3.108333647251129150e-01
9.499904999999998836e+04 3.569999933242797852e-01 7.766665220260620117e-01 8.399997651576995850e-02 3.291666805744171143e-01
9.509904899999999907e+04 3.220000267028808594e-01 7.816666364669799805e-01 8.099998533725738525e-02 3.158333599567413330e-01
9.519904799999999523e+04 3.350000381469726562e-01 7.816666364669799805e-01 7.999997586011886597e-02 3.108333647251129150e-01
9.529904699999999139e+04 3.549999594688415527e-01 7.766665220260620117e-01 7.999998331069946289e-02 2.958333492279052734e-01
9.539904600000000210e+04 3.090001046657562256e-01 7.716666460037231445e-01 7.999998331069946289e-02 3.058333396911621094e-01
9.549904499999999825e+04 3.429999947547912598e-01 7.616665959358215332e-01 8.199996501207351685e-02 3.141666948795318604e-01
9.559904399999999441e+04 3.250000178813934326e-01 7.716666460037231445e-01 7.999998331069946289e-02 3.058333396911621094e-01
9.569904299999999057e+04 3.629999458789825439e-01 7.816665768623352051e-01 7.799998670816421509e-02 2.941666841506958008e-01
9.579904200000000128e+04 3.430000245571136475e-01 7.766666412353515625e-01 8.099998533725738525e-02 3.141666650772094727e-01
9.589904099999999744e+04 3.330000340938568115e-01 7.716666460037231445e-01 7.599999010562896729e-02 2.991666793823242188e-01
9.599903999999999360e+04 3.639999628067016602e-01 7.766665220260620117e-01 7.999997586011886597e-02 3.091666698455810547e-01
9.609903899999998976e+04 3.380000591278076172e-01 7.799999117851257324e-01 7.899997383356094360e-02 3.141666650772094727e-01
9.619903800000000047e+04 3.519999980926513672e-01 7.866665720939636230e-01 7.999997586011886597e-02 3.058333396911621094e-01
9.629903699999999662e+04 3.529999852180480957e-01 7.816665768623352051e-01 7.899998128414154053e-02 3.141666650772094727e-01
9.639903599999999278e+04 3.390000462532043457e-01 7.816666364669799805e-01 7.899998128414154053e-02 3.141666650772094727e-01
9.649903499999998894e+04 3.639999330043792725e-01 7.616665959358215332e-01 7.899998128414154053e-02 3.158333301544189453e-01
9.659903399999999965e+04 3.230000138282775879e-01 7.766665220260620117e-01 6.499999016523361206e-02 2.741666734218597412e-01
9.669903299999999581e+04 3.140000402927398682e-01 7.733332514762878418e-01 7.099998742341995239e-02 2.908333241939544678e-01
9.679903199999999197e+04 3.659999668598175049e-01 7.766665220260620117e-01 8.199998736381530762e-02 3.158333301544189453e-01
9.689903099999998813e+04 3.280000686645507812e-01 7.766666412353515625e-01 8.399998396635055542e-02 3.158333599567413330e-01
9.699902999999999884e+04 3.759999871253967285e-01 7.916666269302368164e-01 7.999997586011886597e-02 3.108333647251129150e-01
9.709902899999999499e+04 3.619999587535858154e-01 7.766666412353515625e-01 7.999998331069946289e-02 3.058333396911621094e-01
9.719902799999999115e+04 3.659999668598175049e-01 7.866665720939636230e-01 7.799997925758361816e-02 3.058333396911621094e-01
9.729902700000000186e+04 3.300000429153442383e-01 7.866666316986083984e-01 8.399997651576995850e-02 3.108333647251129150e-01
9.739902599999999802e+04 3.449999988079071045e-01 7.766665220260620117e-01 7.799998670816421509e-02 3.091666698455810547e-01
9.749902499999999418e+04 3.330000638961791992e-01 7.916665673255920410e-01 8.399998396635055542e-02 3.158333599567413330e-01
9.759902399999999034e+04 3.599999547004699707e-01 7.816665768623352051e-01 7.499998062849044800e-02 3.041666746139526367e-01
9.769902300000000105e+04 3.659999370574951172e-01 7.766665220260620117e-01 8.099998533725738525e-02 3.108333349227905273e-01
9.779902199999999721e+04 3.330000638961791992e-01 7.866666316986083984e-01 8.299997448921203613e-02 3.291666805744171143e-01
9.789902099999999336e+04 3.300000727176666260e-01 7.716666460037231445e-01 7.999997586011886597e-02 3.208333551883697510e-01
9.799901999999998952e+04 3.479999899864196777e-01 7.816666364669799805e-01 7.999998331069946289e-02 3.058333396911621094e-01
9.809901900000000023e+04 3.619999587535858154e-01 7.783332467079162598e-01 7.799997925758361816e-02 3.091666698455810547e-01
9.819901799999999639e+04 3.489999175071716309e-01 7.566666007041931152e-01 7.999998331069946289e-02 3.125000000000000000e-01
9.829901699999999255e+04 3.340000510215759277e-01 7.766666412353515625e-01 8.199997991323471069e-02 3.241666853427886963e-01
9.839901599999998871e+04 3.450000286102294922e-01 7.766666412353515625e-01 8.199997991323471069e-02 3.091666996479034424e-01
9.849901499999999942e+04 3.589999675750732422e-01 7.816665768623352051e-01 7.699997723102569580e-02 2.991666793823242188e-01
9.859901399999999558e+04 3.579999506473541260e-01 7.899999022483825684e-01 7.599998265504837036e-02 2.941666841506958008e-01
9.869901299999999173e+04 3.539999723434448242e-01 7.749999165534973145e-01 6.999998539686203003e-02 2.741666734218597412e-01
9.879901200000000244e+04 3.380000293254852295e-01 7.866665720939636230e-01 8.099998533725738525e-02 3.175000250339508057e-01
9.889901099999999860e+04 3.639999628067016602e-01 7.816665768623352051e-01 8.299998193979263306e-02 3.191666603088378906e-01
9.899900999999999476e+04 3.639999628067016602e-01 7.783332467079162598e-01 6.999998539686203003e-02 2.924999892711639404e-01
9.909900899999999092e+04 3.519999980926513672e-01 7.766665220260620117e-01 7.999997586011886597e-02 2.991666793823242188e-01
9.919900800000000163e+04 3.429999947547912598e-01 7.766665220260620117e-01 7.699998468160629272e-02 3.008333444595336914e-01
9.929900699999999779e+04 3.429999947547912598e-01 7.766665220260620117e-01 8.199997991323471069e-02 3.191666603088378906e-01
9.939900599999999395e+04 3.749999105930328369e-01 7.916665673255920410e-01 7.799997925758361816e-02 3.108333349227905273e-01
9.949900499999999010e+04 3.370000422000885010e-01 7.866666316986083984e-01 7.699998468160629272e-02 2.908333539962768555e-01
9.959900400000000081e+04 3.569999933242797852e-01 7.849999070167541504e-01 6.399998813867568970e-02 2.641666829586029053e-01
9.969900299999999697e+04 3.420000076293945312e-01 7.866665720939636230e-01 8.199998736381530762e-02 3.041666746139526367e-01
9.979900199999999313e+04 3.510000109672546387e-01 7.833332419395446777e-01 8.299998939037322998e-02 3.075000047683715820e-01
9.989900099999998929e+04 3.719999492168426514e-01 7.866665720939636230e-01 8.199998736381530762e-02 2.991666793823242188e-01
9.999900000000000000e+04 3.350000679492950439e-01 7.833332419395446777e-01 7.599996030330657959e-02 3.091666996479034424e-01

